Grouped Transformations and Regularization in High-Dimensional Explainable ANOVA Approximation

In this paper we propose a tool for high-dimensional approximation based on trigonometric polynomials where we allow only low-dimensional interactions of variables. In a general high-dimensional setting, it is already possible to deal with special sampling sets such as sparse grids or rank-1 lattices. This requires black-box access to the function, i.e., the ability to evaluate it at any point. Here, we focus on scattered data points and grouped frequency index sets along the dimensions. From there we propose a fast matrix-vector multiplication, the grouped Fourier transform, for high-dimensional grouped index sets. Those transformations can be used in the application of the previously introduced method of approximating functions with low superposition dimension based on the analysis of variance (ANOVA) decomposition where there is a one-to-one correspondence from the ANOVA terms to our proposed groups. The method is able to dynamically detected important sets of ANOVA terms in the approximation. In this paper, we consider the involved least-squares problem and add different forms of regularization: Classical Tikhonov-regularization, namely, regularized least squares and the technique of group lasso, which promotes sparsity in the groups. As for the latter, there are no explicit solution formulas which is why we applied the fast iterative shrinking-thresholding algorithm to obtain the minimizer. Moreover, we discuss the possibility of incorporating smoothness information into the least-squares problem. Numerical experiments in under-, overdetermined, and noisy settings indicate the applicability of our algorithms. While we consider periodic functions, the idea can be directly generalized to non-periodic functions as well.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> data/extension.dat <==
-3/-3/0/orange, -3/-2/0/orange, -3/-1/0/orange, -3/1/0/orange, -3/2/0/orange, -2/-3/0/orange, -2/-2/0/orange, -2/-1/0/orange, -2/1/0/orange, -2/2/0/orange, -1/-3/0/orange, -1/-2/0/orange, -1/-1/0/orange, -1/1/0/orange, -1/2/0/orange, 1/-3/0/orange, 1/-2/0/orange, 1/-1/0/orange, 1/1/0/orange, 1/2/0/orange, 2/-3/0/orange, 2/-2/0/orange, 2/-1/0/orange, 2/1/0/orange, 2/2/0/orange


==> data/fista.csv <==
lambda	L2error	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	40	41	42	43	44	45	46	47	48	49	50	51	52	53	54	55	56	57	58	59	60	61	62	63	64	65	66	67	68	69	70	71	72	73	74	75	76	77	78	79
1.0	86.12899657041709	0.0	0.01616373679563487	0.0022641462211910597	0.005432614916913027	0.004290827852858963	0.0076524889052131985	0.015284466900882736	0.006028832475156983	0.023323928449059315	0.09402585577583474	0.3595391014183493	0.011879660070002693	0.014908119635830054	0.012427697141475236	0.0142539507396122	0.00920957432692076	0.01775782822342281	0.012958710487286577	0.002325555613458227	0.0020074005414651773	0.003942281332657292	0.003004522381681934	0.009544882260941417	0.0026062256141675334	0.006747040879572377	0.002481796408681963	0.01764280563904607	0.0032144822369696425	0.002001438856455895	0.0005350802653156605	0.0028966469923671976	0.0024186309224435145	0.006360874766605971	0.0022768671282051628	0.012330232286012757	0.01517036644492146	0.01365382088835612	0.00220624770082895	0.0023351282131181136	0.020318733132422627	0.006231420288730109	0.008696667482235014	0.005047935525341882	0.007579595702785131	0.0010275495100293473	0.0010059090231804581	0.00091174261811461	0.008210205666085704	0.014370150873039481	0.00395007218284398	0.0018068671604131122	0.009667103923495766	0.0019353581605811917	0.0008598556679964008	0.010283786744286465	0.00379299062751775	0.011835694220506487	0.006234364090209912	0.0020044373455524052	0.0008794810055692219	0.00724257746250712	0.021697900736962473	0.009357577246656005	0.002895145236864058	0.00044247138063912845	0.0032881445920542067	0.004767890312780293	0.001560620347621975	0.0006878023879644877	0.007513823544480558	0.0038176578100477822	0.0017907375142567393	0.0007765972451252179	0.05089704316712692	0.003869521411938922	0.0019330797378384272	0.0037084925111563046	0.002681497617454369	0.001317631076670934
2.718281828459045	86.0758933510344	0.0	0.014175458214315222	0.0015548555511995057	0.005393640160903543	0.006256480899064859	0.012587225088039925	0.02741112632685966	0.008757122825255665	0.0348929682658602	0.09132599008668398	0.3354977300175108	0.010561033040615503	0.012317357630103751	0.011501407867152438	0.011567049348235117	0.008787674655663947	0.018319319795584696	0.014385849667577067	0.0017988276355512495	0.0019229893437769238	0.0038460328430159714	0.0018847068174301029	0.008420761216092296	0.001699439498005414	0.006126234221971492	0.001913662499471897	0.018785053134493898	0.003226750550827957	0.0014154432842177597	0.00033267681521165855	0.002337031762524823	0.0014299773947526453	0.004812200067023184	0.001221285555629285	0.012757046354804218	0.015167817440222126	0.01560624019927435	0.0022752026132375493	0.002711088633063087	0.023817835836746896	0.005631869750025832	0.0072959516688135394	0.0035393346443897433	0.007597191518953203	0.0007585194593069985	0.0007010619566735333	0.0008641739810251895	0.008827722698574526	0.01198951086159991	0.0033906869692738786	0.0011075056048890876	0.01186509151118446	0.0015306601817406112	0.0008787194764731633	0.009291216770531444	0.0025864152121804185	0.01102408466302809	0.004203987678578187	0.0018756227780464766	0.001034765240444929	0.008774890871202977	0.023341073813236742	0.00877703939480914	0.0023205786014711973	0.00038656604931503683	0.0029293846013742054	0.0036410684139158954	0.0010644106439039833	0.00048233696656175103	0.006109743401664157	0.003542011361110355	0.001762354587015146	0.0006441163815840992	0.06925160299085982	0.004241818342100562	0.0021049702891043362	0.0032145373249871556	0.0019544946702607442	0.0006623155118188536
7.38905609893065	85.97189954641001	0.0	0.009858350376492634	0.001489318335997969	0.005469530840850567	0.011900278597911844	0.024980788371740323	0.05650365394127195	0.01339977542796519	0.05755715501156782	0.08263578662743257	0.2856641210099171	0.010698019459236674	0.0107485691543276	0.008546419080581723	0.006414419856013544	0.0075502803080484595	0.016439822596185816	0.015514015617629868	0.001266082319916928	0.0019442615228762142	0.003954732908957875	0.0006647862838900056	0.006108007061759356	0.0006034868185640038	0.004515226256697594	0.0008665566283841529	0.0192285490181363	0.0037366893130400323	0.0008236900151006545	8.705607310469081e-5	0.0017564930235535858	0.00039524284553670946	0.0025697176918047034	0.00021331411845279332	0.013060017574044595	0.014175270391631497	0.018729988115674678	0.0023492280974446293	0.0029618598615309337	0.02974202199103428	0.004469571317240346	0.00467757580195594	0.001410357881908101	0.007889967617584873	0.00025773997740819837	0.00028021994573185476	0.0005441323697866312	0.008857543435393486	0.0072133880639210154	0.00260382585332253	0.0004515461135625742	0.016131286641248327	0.0007051176430152737	0.0008586514231613908	0.006691806382078868	0.0009434019875434041	0.008982907673940775	0.0015948501248936318	0.0013766568898607942	0.0010215922422199097	0.01155923733478143	0.023673279896353327	0.007258464298220265	0.00143786471380227	0.00018400156149040337	0.0024251252467599664	0.0017567654760416817	0.0004861395726945167	0.00014235356458540372	0.0037041833297144573	0.0026452335422898986	0.0014497366061445838	0.00034194505083162165	0.10082594245834305	0.004609134074584912	0.002065388539234749	0.0023100861335002515	0.0009054655329216021	0.00013493113761979284
20.085536923187668	85.68093815687574	0.0	0.0031732667787585955	0.0031148654404866524	0.005838242290009201	0.026095415296186447	0.05356222266979242	0.12123048792233432	0.019776662026811463	0.09315605513020518	0.05301193206177605	0.21621528232493242	0.01378440497297804	0.011492414318428252	0.003052436295522608	0.0011173959910730734	0.0041801058781932654	0.0074335111873226846	0.012848236628259482	0.0010824957545019255	0.002396118971833155	0.004131195423491733	7.276027156629497e-5	0.002245937418039951	2.707781900231397e-6	0.0018005853729708822	2.7709674991538224e-5	0.015525793165133748	0.004388790525710647	0.00028127480542132667	1.3754750816063307e-7	0.0017641684631888315	4.201717693642236e-7	0.00033705629458049164	4.531535335440425e-7	0.010765954981311202	0.010587895865118909	0.02068597893646041	0.0020004462124096575	0.002241226207311554	0.03380860491327433	0.00281285462594101	0.001380423217297602	3.561911634665507e-5	0.007724806952111531	0.0	1.0008029414163078e-6	1.460093272707293e-5	0.005931909818851142	0.0013760512595114669	0.0014165134389664828	2.185521620842443e-5	0.02177835847582079	1.666416709015977e-5	0.0008375378888684291	0.0024088792924157653	1.8848068138766256e-5	0.004598237046577635	1.4277828142155116e-5	0.00041426750311263864	0.0006044090957405702	0.013562237031799583	0.017782331137663945	0.004601069865400444	0.0003470867098455946	2.402146403844483e-6	0.0017860215740043868	0.0001169141978675878	5.1693847345014014e-5	2.0083255657245408e-6	0.0008888139169988301	0.0009900612519772494	0.0007553696577414206	7.305846677968746e-6	0.13814728522253508	0.004183557199416069	0.0009984692740397452	0.0011314313853365873	7.368730113113733e-6	8.088073600137875e-7
54.598150033144236	85.35014935280451	0.0	0.00011439502728861	0.005243784408497369	0.01077806996704942	0.05352086170426475	0.1026543542327604	0.22648385339161248	0.023751426402768817	0.12161671570712836	0.006232881641615472	0.16020055546976278	0.021309998602675163	0.014746808397630514	4.7226858974688734e-7	0.0	0.00012897069001811739	1.0823394536072422e-6	0.004113715216482508	0.0013995920468298593	0.00310737180205288	0.0030116511051361803	5.2285874399296606e-5	3.122678008262053e-7	4.641906317617032e-7	8.979835936592298e-5	0.0	0.006100519959779933	0.0025087604435479944	1.092776887781751e-6	8.074711865361534e-8	0.001354205730642441	0.0	0.0	0.0	0.0033445161800171003	0.004837415439199034	0.013032839319142921	0.0008774614616137312	0.0006644703553497554	0.020995516301149587	0.001010799235128298	2.1240648748032731e-7	0.0	0.0037658790812614227	0.0	1.3827811655237405e-8	0.0	0.0008337388662513136	0.0	0.00019787400345990262	3.4867751639655606e-8	0.019827658701965133	1.8686143283995468e-6	0.0013389302126498102	1.7320435168358925e-5	0.0	7.91009724936719e-5	0.0	1.786193120356179e-6	0.00021507994485241876	0.008095258466298213	0.005227989860117844	0.002321386581308011	3.3658184858639937e-7	2.0022638123057605e-8	0.0010097711308574228	0.0	1.5430924128354465e-6	0.0	1.018842125938232e-7	3.146943336082004e-5	0.0002799705612717951	0.0	0.14100453106918295	0.0021759765612594326	8.065661564725541e-6	0.00027698190267296506	0.0	0.0
148.4131591025766	84.13873216063723	0.0	0.0	0.0017480699366559651	0.025285196300480685	0.0838919404497655	0.17052266575970645	0.3501631509255535	0.016516685848049308	0.10123595050883855	0.0	0.08361237618769575	0.02743789255019098	0.01569301869255389	0.0	0.0	0.0	0.0	2.9009089607490867e-5	0.0009291106924278259	0.002184594041748186	8.727358205805715e-5	0.0004999087764411478	0.0	0.0	0.0	0.0	0.0	2.959964427603254e-6	0.0	0.0	0.0003215958114880674	0.0	0.0	0.0	3.683590747597732e-8	0.0	0.002630114095671182	6.988724801021079e-5	4.498931231181194e-6	0.001842206361460367	1.3350133313186581e-5	0.0	0.0	9.833498079498692e-7	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.007779006126022204	6.537075367056237e-7	0.0022096486554517374	0.0	0.0	0.0	0.0	0.0	0.0011591261739206569	2.486380538894747e-5	0.0	6.856391641398589e-5	0.0	0.0	9.880531482441906e-5	0.0	1.825849733027046e-6	0.0	0.0	0.0	9.410557370954826e-5	0.0	0.10323866292266826	0.0005906075362277118	0.0	1.165434501219586e-5	0.0	0.0
403.4287934927351	81.66168823984954	0.0	0.0	0.0	0.022998656599895972	0.08974391333034762	0.23876962891154463	0.5312129436246772	0.003764115401401384	0.04765420983681034	0.0	0.005176187198182024	0.00924277869955881	0.019153309589864193	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.00022375277341138877	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.580777461498594e-5	0.0	0.0	1.529202256426297e-5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.032029404237127294	0.0	0.0	0.0	0.0	0.0
1096.6331584284585	74.91204779289744	0.0	0.0	0.0	0.0	0.03176013836756075	0.006256026847484328	0.9484133640037943	0.012983057142943736	0.0002323646733078218	0.0	0.0	0.0	0.00035504896490900546	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2980.9579870417283	74.91204779289744	0.0	0.0	0.0	0.0	0.0	0.0	0.9446167979314172	0.055383161115314515	4.095326834061678e-8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> data/fistas=0.0sigma=0.1.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
22026.465794806718	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
10782.87261936415	0.9600846873742306	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
5278.6653568747515	0.8357832651079792	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2584.1265990502616	0.8028580886086405	0.0	0.03896488547214443	0.0	0.06295391284339343	0.0	0.06196898258559202	0.1015131581527938	0.056493735434241084	0.1035760488664217	0.0967340004858484	0.0	0.03679392295089015	0.0	0.0	0.0	0.0	0.04344393889653767	0.0	0.0	0.0	0.0	0.0400033295321276	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.10576977379307864	0.0	0.0	0.0	0.0	0.0	0.03920293060448076	0.09324405900961151	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08242150604184453	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.03691581533099433	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1265.0376238043311	0.38203476489378324	0.0	0.018949897326844545	1.6432381762099742e-17	0.060413044512472786	1.4869677848401113e-17	0.06296100976395017	0.11883584398157909	0.05874960550562483	0.11743137158857521	0.1069859183601439	0.0	0.015750484712507895	0.0	0.0	0.0	0.0	0.02648202112828337	0.0	0.0	0.0	1.3981770860445684e-17	0.026469265466870708	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.12174160950553249	0.0	0.0	0.0	1.358593975719749e-17	0.0	0.02456179143987666	0.11648559933664211	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.09419042321365628	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.016673964159203327	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01331814999823667	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.6584010911756213e-17	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
619.2886177591568	0.20244674663111323	0.0	0.021026395881736666	0.016459442785777618	0.06049276036992963	0.015060947763621874	0.057845920363098324	0.09821435520680719	0.05913362559542277	0.10025274279276006	0.09123061765700462	0.0	0.018477192558248666	0.0	8.845040176875904e-19	0.0	8.777352744683915e-19	0.029672058353668047	9.07677781325202e-19	0.0	0.0	0.014127717081836253	0.031265704439117914	0.0	7.525679584712887e-19	8.767241819648293e-19	0.0	7.6656451106551035e-19	0.0	8.913944713395496e-19	0.1013283954656141	8.128559907426523e-19	7.923508041024997e-19	9.520995054096314e-19	0.01285907686221161	7.53539335835435e-19	0.028496752531295255	0.10103075695035404	0.0	8.323177314615174e-19	0.0	0.0	0.0	9.131852961795742e-19	0.0	0.08418865566980745	0.0	0.0	0.0	9.429803093544843e-19	0.0	0.0	0.0	0.0	7.921379892923679e-19	1.0073138146150554e-18	7.259336657540018e-19	0.0	0.02089677930776043	0.0	0.0	0.0	1.099913159030604e-18	0.0	0.0	7.397252076037862e-19	0.0	0.0	0.0	0.0	8.199323899468728e-19	0.0	8.20960465553522e-19	9.461761086804049e-19	0.0	7.208264951639983e-19	0.0	8.973241362032356e-19	0.0	0.0	8.496267634387433e-19	7.571095009859153e-19	8.461634814631663e-19	8.71727614153772e-19	9.4216331525622e-19	0.0	0.020148015278903097	8.076695174732362e-19	0.0	0.0	1.0442876676557527e-18	0.0	0.0	0.0	7.7080564669953995e-19	0.0	0.0	0.0	0.0	7.902046579369821e-19	8.077273718108323e-19	0.0	0.0	0.0	0.0	0.0	8.353914769758362e-19	0.0	0.0	0.0	0.0	0.0	0.0	7.527422671702643e-19	8.106630367300877e-19	0.0	0.0	9.396564866083307e-19	0.0	0.017792087085024343	0.0	7.683741357901271e-19	0.0	8.1355320107443995e-19	0.0	0.0	0.0	7.534890352244675e-19	8.0450468075488e-19	0.0	0.0
303.16757768254917	0.2136470084835773	0.0	0.021488698143302447	0.01789921199837922	0.05962409036990104	0.016955963982216556	0.05588333251399713	0.0902603133581873	0.05842327575905458	0.09296984313125722	0.08438185904108349	0.0004055142035163836	0.020307711941890183	0.0003441176719698957	0.0006678504362807548	2.6452533131994445e-19	0.0006745258291159531	0.030238575917005784	0.0005580295118793721	0.0003429630774561142	4.629119646823049e-19	0.016211064273197576	0.0330346301659809	4.750983472264787e-19	0.00044398026498307255	0.000625238324264159	2.622336313631152e-19	0.0004245387840444603	4.341128779839503e-19	0.0005545302560437229	0.0933519931977744	0.0004736207423287015	0.0005094644705129063	0.0006164246379267976	0.015270074387534815	0.000506625304783602	0.029659072047335446	0.09406859355376863	4.366928434178657e-19	0.0005306387951971018	2.9199988684273676e-19	4.8148120736453e-19	4.2441871792715215e-19	0.00062421320607158	3.74334025586712e-19	0.07826348985462481	4.0689929248585136e-19	3.649246785187446e-19	4.1711006874672795e-19	0.0007137982181984066	4.673138252822177e-19	0.0003882530587880191	3.4601234807856556e-19	4.445299615552469e-19	0.00043106798346898077	0.0007148269803496169	0.0003862338262131928	4.2841056082676647e-19	0.022072399393594334	4.2180336746247616e-19	4.532816768649974e-19	4.053568913035304e-19	0.0007534801419696414	3.7703979094999713e-19	4.1356523960370977e-19	0.0005205218008968689	4.0984824829199025e-19	4.1724457520729193e-19	0.0004149584297830778	4.715711023115621e-19	0.0005153160938449455	4.389159556769275e-19	0.000583575403940823	0.0008063386589748021	0.00047452855512867946	0.0003382724451572232	4.277182527605159e-19	0.0007934104257566531	3.053810240593558e-19	0.0003428180783855754	0.0006010182346054354	0.00047584173481793666	0.0005151014887700007	0.0006266279204748916	0.0007384175472258138	4.666539763024663e-19	0.02210497704860575	0.0006051457924816616	3.1485405085937685e-19	3.1787444443493242e-19	0.0009098121184035485	2.653438880280359e-19	4.4947589800384115e-19	4.2212894746185596e-19	0.0003949247833223349	4.851595266182055e-19	3.886645738074451e-19	4.456171065718265e-19	4.129170930296294e-19	0.0003868056232058286	0.0004592030844372197	4.2547435467418017e-19	4.621826588109454e-19	3.197295374516189e-19	4.041863096402936e-19	3.177475659239596e-19	0.0004688133234339926	4.489778356521716e-19	3.4766807927548087e-19	0.00039720438257568404	4.484406997218092e-19	4.739602189481758e-19	4.271379281415902e-19	0.00045356315434419756	0.0005884363038675092	3.2834328477116214e-19	0.00035118973259094804	0.0006167540830613141	3.9571233246452337e-19	0.01939584762654211	2.997028755196042e-19	0.0004517670934077228	3.0422192363280266e-19	0.0005321449289376218	0.00040354545379831647	3.796310238579927e-19	0.0005710035061513807	0.00051458447781699	0.000593401909804821	3.7195011195647995e-19	3.7449021175121817e-19
148.4131591025766	0.30491780540320146	0.0	0.02041894499777002	0.01723657512811509	0.05695610729266936	0.016342275551623736	0.05118442285399329	0.08132481127162447	0.055065282966043204	0.08602642997749402	0.07670711597927349	0.0008731759706454744	0.019915242086392972	0.001040622988013636	0.001106979806452941	0.0002922320580562211	0.001370249105002742	0.02905844225716633	0.0009033520359753448	0.0008282529968630952	0.0009072840718488937	0.01551108350757069	0.032522682362725416	0.0007312532551055391	0.0008397378051289093	0.0011140971510058629	0.00046200295867630933	0.0010322438888719177	0.0006759053113328325	0.0010758276410143836	0.08575774414227118	0.0010647392828774674	0.0011963412676280522	0.0013351948914491897	0.015177851068920703	0.00115625098792526	0.028807700651293604	0.08510153807341622	0.0006842613750258438	0.0011233086503894705	0.00033011931664066543	0.0008321448629182792	0.0008423029389564103	0.001140949901770703	0.0006401116248763885	0.07005612507480082	0.0007243536394550278	0.0007001239481918721	0.0006540066790648368	0.001386083425769525	0.0008866630623216051	0.0009626479039335271	0.0005204006178709598	0.000679008209043889	0.0007799879635564635	0.0011428015040163201	0.000849514092215796	0.000823177669806613	0.020663748982554887	0.000494493201001129	0.0007612034977465921	0.000763892614367216	0.0011704745993202927	0.000698705774566928	0.0009104099401716797	0.0010482391367493055	0.0007836885567189322	0.0007315814410992772	0.0009089033314307987	0.001119954658064358	0.0009294603859962739	0.0008480195468839006	0.0010343871892337982	0.0012600062527212967	0.0011279745334008121	0.0009489011049239708	0.0006519668542866113	0.001573211337634203	0.0004473826244480864	0.000714051534930793	0.0011720878403208555	0.0010077244137647564	0.0011134872941328474	0.0011093016817226432	0.0017958136493317135	0.0010613692176860334	0.021406248670544137	0.001261247903192333	0.0005519394250966347	0.00048097372125365017	0.0014470605570335807	0.00031088245028620205	0.0006888115661602763	0.0008153439672404671	0.0007262069709870877	0.0008820043960971229	0.000787517928228039	0.0008415867036038854	0.0008761633270648595	0.0006626200496587134	0.0008442926897897181	0.0007186848373229335	0.0009424060446862623	0.0004842087772235637	0.0006717567704253247	0.0005031278283557224	0.0009467886424151548	0.0008047368559335589	0.0007189864809812881	0.0009134715424872212	0.000837549444949425	0.0009053880662624643	0.0007667837092703919	0.0010137687579031879	0.0012034512928212602	0.00046672898494597246	0.0007768698206241589	0.0012778291552813853	0.000811562617793786	0.019359618879294577	0.0005225693914110635	0.0008947176498451516	0.0005954903845426158	0.0011834208630101188	0.0010050945512872825	0.0007048709349570683	0.0011915217223720314	0.0010709528735825566	0.001279000943995007	0.0005812444028935404	0.0005359701488163433
72.65442420716546	0.3624781285751708	0.0	0.01977881521126969	0.01683941954377256	0.05490682667946262	0.016059513210646942	0.04847742005809629	0.07630969092515931	0.052797055742933585	0.08124090635679757	0.07206821094493279	0.0012269952588986244	0.019654935614624263	0.001511602990843843	0.0014908574639163337	0.0005094510581065643	0.0018759589219786911	0.0282881545533565	0.0011772701611507707	0.001205242332605525	0.001319624902659731	0.015246885374943854	0.03177420384614533	0.001028155957537324	0.001159431344325608	0.0014946703892624277	0.0007712959131020975	0.001446160285796361	0.0010020674615682438	0.0014610192049517553	0.08084993364015756	0.0014874738063909826	0.001631359379028483	0.001801544274504366	0.01520829791842795	0.0015859066619892269	0.028235334754720565	0.0802429905396409	0.0009678087282726869	0.0015246353325773924	0.0006313582641968529	0.0012459038775716202	0.0012734034205171803	0.0014848519931401837	0.0010099334119443553	0.0655987434366479	0.0010900046582506492	0.0011204903410885802	0.000990253815358013	0.0018374060232814126	0.001279668697488838	0.0013886142149088414	0.0008058181902596505	0.0009950257923463104	0.0010479046138299585	0.0014706489888483413	0.0011838928557825557	0.0012077810166497276	0.01999511381501977	0.0007270528330768902	0.0011101142382329361	0.0011444799666292913	0.0014594469774447919	0.001072371050717399	0.0013744775554655766	0.0014853852522176917	0.0011854528485281503	0.0010755124267935138	0.0013026938181593787	0.0016226870581435686	0.0012672756608950449	0.0012110664119673016	0.0014261297336540758	0.0016160150459238944	0.00156799257232324	0.0013580173902534218	0.0009721627300331428	0.0021084873297785157	0.0007644818258896486	0.0010044301524136912	0.0015812205625675133	0.0014073498464484988	0.0014938736231045323	0.0014694611424274533	0.0024181125432834465	0.0015662019556609583	0.0210324868417199	0.0017394606482000732	0.0009045100304528573	0.0007906825152941012	0.001861991156041042	0.0005601777840264768	0.000987610966737274	0.0011877509799189366	0.0010473030505734745	0.0012923207914378905	0.0011877964086499091	0.0012324742254251786	0.00135409163358606	0.0008990530250341412	0.0011461461239705316	0.0010660295816097218	0.001375716914012376	0.0007848656925131552	0.0010249484987863988	0.0008044818216187562	0.001302567320645331	0.001162596732259673	0.001141021256521559	0.0013263032412763516	0.001252347602295716	0.001359364536843552	0.001104246486906001	0.0014184210147596937	0.0016533089511452967	0.0007645029648304457	0.0010817754302760456	0.0017253836386676106	0.0012198905619132036	0.019210268895102224	0.0008946458698001612	0.0012700948587193622	0.0010274899232083402	0.0016013574442003398	0.001405191888531026	0.0011084563129681922	0.0016686454519424065	0.0014700363757767997	0.0017057799620688826	0.0009235632128347143	0.0008169446531792826
35.567367400530664	0.396971879869168	0.0	0.019391233529626906	0.016560818801444655	0.05363325574385833	0.015843275485259427	0.04689165445968065	0.0735161308507708	0.051436556992713114	0.07850533921717713	0.06944396099364326	0.0014331850465776595	0.01944797966552756	0.0017814925213665174	0.0017160980842184702	0.0006508712572471703	0.002171945779763884	0.027800315126957343	0.0013316339131085343	0.0014262951448492606	0.0015597953366316942	0.015043626292906256	0.03125401365329385	0.0012003969997196329	0.0013481198892505446	0.0017155480809714655	0.0009573769511194105	0.0016864723090018671	0.0012036822294644958	0.0016898676836373393	0.07806361433259695	0.001740264625965652	0.0018725708331438892	0.00206872973677861	0.015161277992672677	0.0018233872691460749	0.02784556004170518	0.07754029018987633	0.0011299474637615375	0.0017541249548600462	0.0008428301394252081	0.0014986641496674258	0.0015330177363511545	0.0016703863776328031	0.0012354575930914862	0.06311230087085958	0.0013088452529499783	0.0013732319338706348	0.0011935311186209493	0.002093335747424089	0.0015147134296753	0.001640513732220004	0.0009759343854775298	0.0011829188805287942	0.0012016912280780993	0.0016586575787356113	0.0013757142279746328	0.0014228468345647456	0.01956871209004116	0.0008698707012316476	0.0013202990238703645	0.0013781298276669596	0.0016170770529105548	0.001294750150809929	0.0016506646520079067	0.0017436770035030458	0.0014268472303482394	0.001273487006039666	0.0015357506468041747	0.001911630619442467	0.0014617731811673762	0.0014168210640346233	0.0016499914824964724	0.0018059877110290742	0.0018199706938550237	0.0015965239354404914	0.0011624821516006472	0.0024127205584365185	0.000964733528303774	0.001171526146705749	0.0018127116913618207	0.0016352739672971274	0.0017044770960904447	0.0016691008347515248	0.0027651358834327516	0.00185701229815417	0.02077292709552684	0.0020175920891333365	0.0011277530724311806	0.0009815791912571514	0.002095564485849204	0.0007227694777058936	0.00116382847935974	0.0014011372925024097	0.0012449778013797663	0.0015384955889091677	0.00142660570187512	0.001461249066002217	0.0016405018339835258	0.0010413003438320832	0.0013255508027626127	0.001274643330764355	0.0016185372737606918	0.0009718256122372245	0.0012447327056267182	0.0009865211597301093	0.001509783405682526	0.001368348005973402	0.0013994483230917142	0.0015672482647738535	0.0014973947554107116	0.0016301355372072238	0.0012935267856391025	0.0016471379647037862	0.0019107936816917688	0.000947780122268722	0.0012575936692943667	0.0019762848490793004	0.0014610904704852096	0.019066610353410753	0.0011241502562085478	0.0014938382080483875	0.001301388027724329	0.0018343020025123442	0.0016299884018907659	0.0013588258871332901	0.0019419020583099672	0.001694120543371562	0.001934002479238113	0.0011373195484027485	0.0009864550675421821
17.41170806332765	0.4156006343089775	0.0	0.01918308697341903	0.016402781406733985	0.052935287982368996	0.015717583144849452	0.0460477732884661	0.07206228437931937	0.050705739786744954	0.07706575173879791	0.0680688487323015	0.001542937032652236	0.01932462792857966	0.0019224479515046505	0.001836745343739264	0.0007306326607647157	0.002329404226490784	0.027530767146023084	0.0014126208336867382	0.0015435964633511191	0.0016871154157436224	0.014924718960569596	0.030957811761574968	0.0012923822653825427	0.0014491194325538528	0.0018329609275837297	0.0010572687670598686	0.0018140735950810448	0.0013149116822717113	0.0018130196671154175	0.07659892007645198	0.001876856849441951	0.001997319939703676	0.0022091577217913595	0.015120511701159382	0.0019454726811307921	0.027622882997696885	0.07613318542374088	0.0012156676978253345	0.0018754183078849309	0.0009646390038354809	0.0016364286066724255	0.0016726131015880473	0.0017648451065237776	0.0013573541264195667	0.061821562940930004	0.001426786110385366	0.0015082639207378975	0.0013034740085329378	0.0022274726905060155	0.001641821170679606	0.0017752290914173712	0.0010673591620626673	0.0012838295411689833	0.0012833924105478587	0.0017582917385167744	0.001477314988511883	0.0015340876562008313	0.019334198787026923	0.0009479920358940895	0.001433997035557128	0.0015057962258332807	0.0016984992129600582	0.0014134846125777797	0.0017986383655575098	0.0018820118253533669	0.0015567885365029555	0.0013775909871360235	0.001660947555311316	0.002063496959256247	0.0015643954308928632	0.0015251050816139772	0.0017672724827025664	0.0019022867349859673	0.0019530635876815962	0.0017231437787077152	0.0012646737618304375	0.0025723192747872372	0.0010750279269409282	0.001259721016240712	0.0019338565353718476	0.0017548545739908405	0.001813332902044496	0.0017722910740276695	0.0029445878292900965	0.0020096081709315987	0.020626797312470312	0.00216545906490385	0.0012508836917411424	0.0010851215140291414	0.0022178312486807045	0.0008135836524472382	0.0012581567121601525	0.0015132528545703356	0.0013527719841990588	0.0016712109602057333	0.0015543870106144964	0.001582881781908904	0.0017938628547151882	0.0011195423958159023	0.001422965425236505	0.0013875017657615312	0.0017440831943554519	0.001074231046198501	0.0013653774136338584	0.0010849270445032378	0.0016202340446836076	0.0014762800951353607	0.001539457159489486	0.0016947058690826864	0.0016281823133730174	0.001774927932825378	0.001391773538555715	0.0017664171884962396	0.0020462660711903827	0.0010473193463339217	0.0013509825569917786	0.0021064014560317032	0.001589716962542224	0.018976713584841126	0.0012483197215034877	0.0016138244290694293	0.0014517843804072216	0.0019552323570218148	0.0017470705644719376	0.001495226814469076	0.00208565494143934	0.0018107097909120997	0.0020495275384287697	0.001254829722378539	0.0010781721243726338
8.5237564610426	0.425168859385464	0.0	0.019076759424526857	0.01632013122656835	0.05257465455580997	0.015651248547416022	0.04561807069137993	0.07132959032603287	0.05033203183607603	0.07633657811077516	0.06737362761304021	0.0015988728746512576	0.019258603996806296	0.0019934037581595815	0.0018984682982286672	0.0007725135413078132	0.002409532230318619	0.027390910044237972	0.001453624644866546	0.0016031889493219249	0.0017518122240209003	0.014861692053061412	0.030802309525278716	0.001339440514319037	0.0015006818800851417	0.0018927568456148414	0.0011083252501933366	0.0018790133163567417	0.0013727297870173326	0.0018761099368571365	0.07585697499960291	0.0019469979419187012	0.002059954639381548	0.0022801854924439854	0.015095945809237846	0.0020064887525116635	0.027505455396722642	0.07542361211761316	0.0012592574827729565	0.001937072755535726	0.0010289325006154993	0.001707472243700798	0.0017439834094695491	0.0018118606919196065	0.0014198240631913288	0.06117247057409622	0.0014872488394037716	0.0015769823694117989	0.0013599050719508758	0.0022952792614786234	0.0017071494436510437	0.001843999058960661	0.0011141765512187255	0.001335475783964143	0.0013250548340584028	0.0018090012127099692	0.0015290381436069767	0.0015899224477852092	0.019213043083504612	0.000988338289513809	0.001492387958179355	0.0015716945471094586	0.001739445058868882	0.001473970418823562	0.0018742289002937336	0.0019527100496450882	0.0016233148652201408	0.0014302527800665824	0.0017250802539117678	0.0021403089688593357	0.0016164207658442601	0.001580068703124164	0.001826486656504914	0.0019501492611041327	0.002020660578284601	0.0017875476067650145	0.0013170014455590117	0.0026530209190191324	0.0011321237089145883	0.0013044547165276116	0.0019950437146314397	0.0018153210661931397	0.00186797584114519	0.001824072572671542	0.0030345858862917403	0.0020866562742106235	0.02055065541693307	0.0022407684219509626	0.0013146562865698674	0.0011382601153653105	0.002279628297036677	0.0008608991120701313	0.0013063676269059134	0.0015699707105700895	0.0014082873205781723	0.0017392361394276666	0.0016195677260380803	0.0016447999134643634	0.0018721070563505623	0.001160250783060742	0.0014732289500016486	0.0014455307673039769	0.0018070251763727344	0.0011271312790155574	0.001427768000599747	0.0011354662922778568	0.0016766149484956714	0.0015307770414986653	0.0016113056845918133	0.0017593391193159698	0.0016948579792749557	0.0018487477462844999	0.001441173155508171	0.001826535434758012	0.00211486577806077	0.0010984772024089625	0.0013985871715784543	0.00217175695449219	0.0016552587987206098	0.01892769831907594	0.0013119393045740203	0.0016751198214797047	0.001529398288846539	0.002016071361336893	0.001806063699718086	0.0015653886492185236	0.002158430122324668	0.0018693899625332473	0.00210688477782167	0.0013156526804507637	0.0011252918236877303
4.172733883598096	0.4299642254905783	0.0	0.019023645901584958	0.016278400885086884	0.05239345213783682	0.015617622308579937	0.045403716013601235	0.0709658745416944	0.050145228617647315	0.07597375306395088	0.06702799732922145	0.0016267942968290273	0.019224893802111176	0.0020285814382337932	0.001929340503915192	0.0007937343209036397	0.0024494863898529926	0.027320487681435968	0.00147402874122463	0.0016328772990966479	0.0017840523694896118	0.01482966738099229	0.030723610394520384	0.0013629880879745635	0.001526432622675857	0.0019225926380422452	0.0011338394153596585	0.0019114036727498735	0.0014018862590170157	0.0019076785733052439	0.07548773198088514	0.0019821373235011427	0.002090986532437599	0.002315495039506584	0.01508277388570632	0.002036636695086131	0.027445854165502534	0.07507122283008201	0.00128100021113228	0.0019678146456482346	0.001061549606291478	0.0017431405249266848	0.0017796473766223584	0.0018350492715316885	0.001451074520183845	0.060850667078072254	0.0015175143293696515	0.0016112303145267238	0.0013881644117981749	0.002328985527091618	0.0017398965701247318	0.0018783485030423848	0.001137602773941422	0.0013613081982277932	0.0013458646081507524	0.001834300550117556	0.0015548523563774753	0.0016175819977780747	0.019152195797215485	0.0010086070583933304	0.001521640875361234	0.0016047915490423046	0.0017597595451494408	0.0015041420809492184	0.001911996802807018	0.001988045571601352	0.0016565888390271159	0.0014564342984956515	0.0017571776840547264	0.0021784941905826543	0.0016423155504560266	0.0016074627573516352	0.0018558974662151214	0.0019737424098278545	0.0020543482724717436	0.0018196585779697574	0.001343186626381265	0.0026931415067846564	0.0011608351764667963	0.0013267282642337355	0.002025446118314771	0.00184538299109594	0.0018950463765941485	0.0018497199041011298	0.0030791355569108857	0.0021249192871420847	0.02051227725162575	0.002278346235302213	0.0013467310038843372	0.0011648606853251846	0.002310347439271867	0.0008847655054778042	0.0013304675705058957	0.0015981728153531011	0.001436129477784874	0.0017732819496261332	0.001652104371401412	0.0016756857143401754	0.001911167694962348	0.0011807994734800299	0.0014984859357292364	0.0014746310539702353	0.0018381773131466374	0.001153709795491192	0.0014591301324574663	0.0011607907776987278	0.0017047885903913546	0.0015578408934329277	0.0016472740035706705	0.0017915064790589629	0.001728136357544087	0.0018855850749547537	0.0014656644550861309	0.0018563745931992341	0.002148994026614323	0.001124109861353084	0.0014223602774285544	0.002204133624340547	0.001687962824952243	0.018902468688415573	0.001343759250358418	0.0017057400621324982	0.0015683516602414762	0.0020462433527782316	0.001835342999733159	0.0016005497715341098	0.002194629175102939	0.0018984912386670629	0.0021351433609003876	0.0013462421131066795	0.0011489054186745048
2.042727070266142	0.4323388885452811	0.0	0.018997390322275872	0.016257668020345173	0.05230361727049699	0.015600884564821407	0.0452978213278095	0.07078661623389168	0.05005285277330991	0.07579473124899253	0.06685753055977263	0.0016405930332905137	0.019208054302058096	0.0020459047659940836	0.0019446131069119396	0.0008042996684750322	0.002469219581200263	0.027285536771498673	0.001484097290887273	0.0016475337873728447	0.0017999713953862563	0.014813707911996484	0.030684460621608782	0.0013746409913309953	0.0015391603592862224	0.0019373342091936164	0.0011464544933864449	0.0019274043504540546	0.0014163692420671487	0.0019232975347548778	0.0753055221639329	0.001999533503064985	0.00210626581183144	0.002332908199420546	0.015076046440151997	0.002051459197338305	0.027416157967541797	0.07489750452143555	0.0012917426622257619	0.001982999716080363	0.0010777933390691895	0.0017608177535317678	0.0017972795660908154	0.0018464407566291254	0.001466532580068593	0.06069217318103903	0.0015324916420758415	0.0016281388864896528	0.0014021511563778969	0.0023456085579106807	0.0017561136014946912	0.0018953285144348592	0.0011491939897478193	0.0013740870813783348	0.0013561528688906695	0.0018468006412795718	0.0015676099595065389	0.0016312002922748163	0.01912203898668575	0.0010186549264996046	0.0015361229132318938	0.0016211968264419443	0.0017697702845957332	0.001519046104619312	0.001930669442472031	0.002005518985983806	0.0016730478699489009	0.001469346624224532	0.0017730612614968685	0.0021973257150394014	0.001655093789354298	0.0016209923421566428	0.0018703954642563247	0.001985329852348205	0.002070983781373934	0.0018355180077584694	0.001356143730885701	0.0027129287049129586	0.0011750748317551612	0.0013377218663081412	0.002040436446907756	0.0018602098463357908	0.0019083748588726716	0.001862346180735815	0.003101059289300565	0.0021437788100399815	0.020493225405145997	0.0022969134825382895	0.001362639791788895	0.0011780231695073303	0.002325497528665067	0.0008966197557838739	0.001342386296139585	0.0016120829841048479	0.0014499192462139477	0.0017901284976131917	0.001668182481849307	0.0016909437153793264	0.0019304703317670514	0.0011910128429806933	0.0015110102461328816	0.0014890460701620222	0.0018535070082893186	0.0011668865418754818	0.0014746818774902604	0.0011733299388975958	0.0017187203634785589	0.0015711804126965854	0.0016650725167878214	0.0018073785180802682	0.0017445804555143087	0.0019037852383461268	0.0014777273030211373	0.0018710793696728257	0.002165831770932666	0.001136799825083202	0.0014341125078503468	0.0022200729568972307	0.0017041210242770023	0.018889817965101113	0.001359497682645831	0.0017208767488345693	0.0015876502742572854	0.002061106347304402	0.0018497719534966042	0.0016179574987444767	0.002212486728910458	0.0019128259285133666	0.002149018756541212	0.00136141474583649	0.001160597860126294
1.0	0.4335079598463029	0.0	0.018984476939797736	0.016247445412259986	0.05225936641133879	0.015592626381133573	0.04524574964751509	0.07069857284424967	0.0500074096512928	0.07570675541950123	0.06677377270736873	0.0016473795037679245	0.019199727768649356	0.002054409216122575	0.0019521286244765746	0.0008095152427618643	0.0024789206803303393	0.02726831125723339	0.0014890455416374784	0.001654737693231277	0.0018077970172500047	0.01480582748838393	0.030665144489248994	0.0013803764145993585	0.0015454199027572601	0.0019445835607205613	0.0011526604438890863	0.0019352723720825339	0.0014235108910230893	0.0019309831777027456	0.075215970643719	0.002008096884736473	0.0021137666741850828	0.0023414632812619332	0.015072685814401033	0.002058730128965693	0.02740149507082872	0.07481217191451761	0.0012970249225039087	0.0019904667541857423	0.0010858121596797874	0.0017695240093137485	0.0018059526289564683	0.001852026234247598	0.0014741387585089213	0.06061435626277696	0.0015398624616245284	0.001636450261748902	0.0014090352952043099	0.0023537758784153975	0.0017640980419458489	0.001903680269940493	0.0011548978750199207	0.0013803747501141485	0.0013612138567111725	0.0018529480703526507	0.001573884683172845	0.0016378856279012496	0.01910718710560632	0.0010236040871425768	0.0015432515250656696	0.0016292768880699908	0.0017746870059153104	0.0015263737318712202	0.0019398544536844574	0.0020141149196271353	0.0016811460806624295	0.0014756906274538408	0.0017808784625398314	0.002206578113754793	0.0016613736677664472	0.0016276449401112687	0.0018775170165655766	0.0019910118308001583	0.00207916243467645	0.001843315562435221	0.0013625205607948954	0.002722650362107076	0.001182090070736196	0.0013431251468500522	0.0020478006163943472	0.0018674946664204418	0.0019149179759004684	0.0018685435440687049	0.0031118194031797028	0.002153041086657022	0.020483835206697783	0.002306044415019029	0.0013704776854594869	0.0011845002906757168	0.002332941159084407	0.0009024641263049262	0.0013482500636510298	0.0016189175424012878	0.0014567080621640583	0.0017984186818074896	0.0016760890918567674	0.0016984466290593352	0.001939963232548374	0.0011960506289582452	0.0015171801856394725	0.0014961436164862099	0.0018610304130036953	0.00117337716777166	0.0014823431614803962	0.0011795030083502185	0.0017255744396630335	0.0015777324002748312	0.0016738317813637666	0.0018151781374803123	0.0017526672971306836	0.0019127346863487668	0.0014836499658911532	0.0018783013368876883	0.002174105764683095	0.0011430463702885637	0.001439893592679297	0.0022278977101464195	0.001712067004113045	0.018883552234552806	0.0013672405969467978	0.001728322188786981	0.0015971526496583023	0.0020684045247924814	0.0018568579591424568	0.001626526236987388	0.00222126151787389	0.001919864386299249	0.002155821164034912	0.0013688901788698516	0.0011663537045608998


==> data/fistas=0sigma=0.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
22026.465794806718	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
10782.87261936415	0.957259681288486	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
5278.6653568747515	0.8341929922220591	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2584.1265990502616	0.8020454595286228	0.0	0.03668386275326643	0.0	0.06546284273181759	0.0	0.06731467103169708	0.10549693696291872	0.058472040949919535	0.10400143168354045	0.10657902104799072	0.0	0.03402642829102258	0.0	0.0	0.0	0.0	0.042133075943073764	0.0	0.0	0.0	0.0	0.0359376846183148	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.09889200464245472	0.0	0.0	0.0	0.0	0.0	0.036182385002111905	0.08434527913193637	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08665265999648016	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.03781967521345531	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1265.0376238043311	0.3986785519113172	0.0	0.01656775563510308	1.777761089680198e-17	0.06249413802400121	1.7096698564240072e-17	0.07035452828847978	0.12832599421895274	0.0618800164405322	0.12119547989661254	0.12623340448644918	0.0	0.013811047948257864	0.0	0.0	0.0	0.0	0.023065569741290596	0.0	0.0	0.0	1.506732436145657e-17	0.020389943119326574	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.1115761945870575	0.0	0.0	0.0	1.5765058567388494e-17	0.0	0.021168202792542758	0.10265629945154384	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.10291046052275973	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.017370964847090224	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.8362250826998493e-17	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.835750274546189e-17	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
619.2886177591568	0.1785254255967133	0.0	0.018810779371497412	0.01714189649880064	0.06192821368335166	0.017319765239338637	0.06318503102180723	0.10308308143986959	0.06071632086548906	0.10059181319871832	0.1023818745799963	0.0	0.016889215242065107	0.0	0.0	0.0	0.0	0.02662686088378932	0.0	0.0	0.0	0.014322102698206213	0.02567819474583407	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0923975127054968	0.0	0.0	0.0	0.014527606918282336	0.0	0.025684542900915278	0.08983469651454974	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08903444739040793	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.021527858706286183	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.019457114590938605	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01886107080435958	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
303.16757768254917	0.11809287060072575	0.0	0.020573854814566958	0.019814614258637994	0.061768541191172685	0.020090582760159882	0.06240635995240709	0.0969331709608771	0.061042415363465836	0.09559155369090017	0.09602972632606215	0.0	0.018859642171748965	0.0	0.0	0.0	0.0	0.028424066423603844	0.0	0.0	0.0	0.01748069641566945	0.02788748553222687	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08781560524732965	0.0	0.0	0.0	0.017430175322405282	0.0	0.02791391774455046	0.08661521475621806	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08564524294809626	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.023411454072861708	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.022404759460292027	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.021860920586747518	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
148.4131591025766	0.09784461927145069	0.0	0.02134318236029145	0.021000036619019634	0.06164497069181137	0.021307774698338493	0.062024551337211284	0.09427307053531517	0.06112386437463489	0.0934522878418774	0.0932717832812144	0.0	0.019735088626638888	0.0	0.0	0.0	0.0	0.029199587837426492	0.0	0.0	0.0	0.01891459610992701	0.028824936598264617	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0858475003837847	0.0	0.0	0.0	0.01873686429158695	0.0	0.028876943277143727	0.08518281994860444	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08412741465972061	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0242229282474632	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.023699318922581248	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.023190479357143908	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
72.65442420716546	0.09236280287528281	0.0	0.0217003833354712	0.021553369978450965	0.06157675699456274	0.021872538791406975	0.06183924691656542	0.09304509038808655	0.06114909934742894	0.09247019813896043	0.09199579743795616	9.0744065543399e-21	0.02014474898445674	9.38737806632819e-21	1.2428849168339018e-20	1.3077071749001236e-20	1.111885070934259e-20	0.029557738267155402	7.891038231316811e-21	1.1749119395645705e-20	0.0	0.01959029061299957	0.02925360294600722	1.0230061332106073e-20	9.909128703518184e-21	1.1710893691589061e-20	9.765108280538774e-21	1.2081490285179128e-20	1.1427533081349682e-20	9.528790688226368e-21	0.08494226310682408	8.261706481624459e-21	0.0	7.859946973703164e-21	0.019350295264043648	1.1490359391206888e-20	0.02932156330104159	0.08451358127046181	8.82890239949303e-21	8.387999314228891e-21	9.77181457743474e-21	7.561634589828026e-21	9.519429606555631e-21	1.2141116911172226e-20	1.2666819412252892e-20	0.08341580796622391	9.42075390989529e-21	1.1912277392869424e-20	7.540534526985397e-21	1.3066190720743815e-20	1.2739598567571476e-20	1.515148274233743e-20	1.262967365530331e-20	1.433994701934346e-20	1.4379087730983853e-20	1.4133314148547193e-20	1.9034809552635424e-20	8.918690724607352e-21	0.024597032948135786	1.0811417406384959e-20	7.472775592092249e-21	1.1191349846012933e-20	1.640466009408997e-20	1.095987153598858e-20	1.4458702648899163e-20	1.4313567101598008e-20	0.0	1.0766101788027174e-20	9.438040719121622e-21	1.3538450754179072e-20	1.0063463284264722e-20	1.3728508281648477e-20	1.464079037323129e-20	8.770164568733556e-21	1.4060169578472564e-20	9.69729873300917e-21	9.862564534798502e-21	8.643253296928075e-21	1.0088096848111723e-20	1.1881303218653915e-20	1.1049165279103613e-20	9.037876750832261e-21	9.920745681232298e-21	1.1234654811758926e-20	1.431339673910304e-20	7.684741303682451e-21	0.024300187089419615	1.2542144481848894e-20	1.1673164402140643e-20	9.658081169368408e-21	1.3229314182309497e-20	1.295421809478575e-20	1.0393298452549206e-20	1.1473736019341814e-20	1.3277299138378663e-20	1.434822218864434e-20	1.4950786354035785e-20	9.53751943363756e-21	1.3382077822751355e-20	1.1182456463658315e-20	9.527390023088235e-21	1.2457463724693446e-20	8.814595507225403e-21	1.2842071581265262e-20	1.1096375477241638e-20	1.356147014716848e-20	9.970254999163874e-21	1.2176949982930352e-20	9.825672629340491e-21	1.0023546302742758e-20	7.756618687902637e-21	9.478677142542688e-21	8.846783039725396e-21	1.3055546247147303e-20	1.1636902360448775e-20	9.259636710948156e-21	9.768502933634687e-21	9.998998978532858e-21	1.3205550146234019e-20	0.023810406914341324	8.120891682127889e-21	1.1577035043857524e-20	1.2517996419924219e-20	1.6532219012920217e-20	1.1783249538744194e-20	1.5311452328272317e-20	1.2122898322316819e-20	1.548387283516516e-20	1.0609503910431515e-20	1.2475383912809911e-20	1.0646319320033091e-20
35.567367400530664	0.09547789577425336	0.0	0.021820445643529893	0.021738358928890644	0.061430746667334266	0.0220686794687142	0.06178680744497527	0.0923781867715149	0.06087490023811559	0.0919280248466737	0.09127790288329898	7.638650406258115e-6	0.020243455714617862	6.649733512924837e-6	1.0223088076483288e-5	1.3791542865660825e-5	7.230758621778325e-6	0.029562552496582382	6.4392926658222685e-6	1.0295517910079642e-5	5.163410302937972e-6	0.019795318809011794	0.029330578243594453	1.0023799150100067e-5	7.761505906471052e-6	9.894210682734978e-6	1.078365991785502e-5	1.1340470790173429e-5	1.2117823683124709e-5	8.459905185762764e-6	0.08494563808906319	7.084663559014546e-6	1.2160135947355723e-21	3.0809604768020297e-6	0.019579016520910028	1.320058042704746e-5	0.02949967237395996	0.08433739976784546	6.924989122804962e-6	8.042535889543642e-6	8.395099078291056e-6	6.45163772554502e-6	7.264226899372159e-6	1.1866930068746104e-5	1.5527001696831883e-5	0.08275616943310671	7.975637714603212e-6	1.1077920970642311e-5	5.0823623326983405e-6	1.9538703309455794e-5	1.5037090618211735e-5	2.0714321887417964e-5	1.4593142386873365e-5	1.772212693970977e-5	2.0496054965509525e-5	1.7715600384714745e-5	3.2086520516911824e-5	9.156444749473025e-6	0.024801117730467562	1.5014300008864496e-5	5.717579653101371e-6	1.2935471720086773e-5	1.7521151695201868e-5	1.0431098385553777e-5	1.803337444222964e-5	1.7313056210271316e-5	5.651515878131412e-6	1.2571725799428624e-5	7.0685970788035735e-6	1.4860142910879352e-5	7.084871899226248e-6	1.641876090497218e-5	1.9838050714617885e-5	6.798455367739518e-6	1.7824481021581962e-5	1.119286254856293e-5	8.274241756585712e-6	8.634868238980043e-6	1.1076994219645214e-5	9.31504653274783e-6	1.0790517948153156e-5	8.172020803036948e-6	6.882803798845155e-6	1.193624069738775e-5	1.640021240843431e-5	6.774987375481467e-6	0.024579411390550563	1.4301151658935909e-5	1.4026923125598883e-5	8.684545406161964e-6	1.8287988249599605e-5	1.5096726980366008e-5	8.185105833480392e-6	1.2172742456414065e-5	1.6513388142724988e-5	1.537737744132367e-5	2.27378746925507e-5	7.783845625968628e-6	1.3330312196965844e-5	1.5169043069921586e-5	9.88427501204778e-6	1.6645610435822246e-5	9.190328433459674e-6	1.5615316711830314e-5	1.1858349824851728e-5	1.0743270932905414e-5	8.010283122837654e-6	1.346650987421157e-5	7.729173463502902e-6	9.098433104479535e-6	5.2608223037973e-6	1.0541148560477115e-5	7.86422702865028e-6	1.2201770029807605e-5	1.3530179755611825e-5	7.584977426510639e-6	7.09894270615325e-6	6.645890290357618e-6	1.7438176696260188e-5	0.023999033632331298	6.36558731341656e-6	1.4943887019987483e-5	2.019785196705348e-5	1.825475931073982e-5	1.1987694359293428e-5	1.8646545003452474e-5	1.2064351628844533e-5	1.679031852396569e-5	9.934486128164467e-6	1.3484411598257835e-5	1.0456950047422906e-5
17.41170806332765	0.09997909361613062	0.0	0.021900025388336946	0.021871935795120413	0.061304338082952076	0.022195273278313696	0.06162579223438929	0.09187705499279024	0.06070959800472633	0.09143871166570612	0.09071082621806725	2.106650858492333e-5	0.020326037091423742	1.7149833270766475e-5	2.0630051151384134e-5	2.7653792583239428e-5	1.78057466199598e-5	0.02960683529331358	1.7456912924268178e-5	2.184819689691878e-5	1.519984762729783e-5	0.01992132370032021	0.029368436800854852	2.1804589578317882e-5	1.7993333516829194e-5	1.989743982851365e-5	2.443896233494574e-5	2.4311039090614394e-5	2.512070111266609e-5	2.0787816120405793e-5	0.08485836420102473	1.8811388210485016e-5	1.3494029277298684e-5	1.06756151114467e-5	0.019711768175131136	2.8891583874491346e-5	0.02960673063114705	0.08411071354866421	1.7988349797514797e-5	2.084448281648144e-5	1.9454297152449694e-5	1.9897251828288494e-5	1.7323312096062396e-5	2.3864144128723852e-5	3.130768114796564e-5	0.0823549031446625	2.1210062693743895e-5	2.4137996992626605e-5	1.5146064528225882e-5	3.925258217725651e-5	2.9228546995025455e-5	3.8020185938527255e-5	2.982046255203603e-5	3.321769663872664e-5	3.876527702668893e-5	3.326118464750901e-5	5.392882069565128e-5	2.3607652675998675e-5	0.02489663571566417	3.2286087857323605e-5	1.6968347747458973e-5	2.7333532632507958e-5	2.913419203491327e-5	2.388612914507055e-5	3.380602448669139e-5	3.1708574760896085e-5	1.816486286405522e-5	2.7446263862354524e-5	1.7723313828090362e-5	2.8479348285097925e-5	1.634819609098796e-5	3.128896020735175e-5	3.672571258685088e-5	1.7244471049043243e-5	3.3922934622446776e-5	2.6361219068160402e-5	1.9830528574877662e-5	2.1134285431590708e-5	2.570973386107425e-5	1.9482298698884807e-5	2.4184442765889386e-5	2.1403627464329157e-5	1.6705256206323633e-5	2.6220816386586717e-5	3.072998262439865e-5	1.9370677983144892e-5	0.024742802526789044	2.844998824063524e-5	2.9986553683745652e-5	2.2238650656533463e-5	3.628699675322078e-5	3.112128963672685e-5	2.0178861067874028e-5	2.594243616863471e-5	3.367618675432268e-5	2.8754694978785803e-5	4.3860238111188424e-5	1.9329856903339353e-5	2.7167523731571433e-5	3.2513694583045456e-5	2.3112154781510344e-5	3.4986159450154455e-5	2.3046567767128596e-5	3.000697846358204e-5	2.456821645209868e-5	2.1285365221460432e-5	1.9292509292951796e-5	2.8559560026400547e-5	1.9190877859143885e-5	2.1670077473100866e-5	1.500414653053254e-5	2.412775613285222e-5	2.0781925284827327e-5	2.3849613019164447e-5	2.9000364016778668e-5	1.8691145534976958e-5	1.7646744290154692e-5	1.597287865293274e-5	3.3495748552829365e-5	0.024137707574902845	1.7841234290047192e-5	3.171296168845039e-5	4.187372656642858e-5	3.1661687227463786e-5	2.484655565656618e-5	3.3809006819511035e-5	2.5652728730982084e-5	2.9970180820202178e-5	2.2976459450090554e-5	2.7256180532454567e-5	2.387619247440768e-5
8.5237564610426	0.1035787323088916	0.0	0.021933674165656	0.021943325564322734	0.06121849649295979	0.022257482482038377	0.06150887289371192	0.09155412079908101	0.06059697306620762	0.09112250036518899	0.09035453428848327	3.263624282808556e-5	0.02036170447831736	2.6174286042996093e-5	2.8604291132322608e-5	3.768812506695204e-5	2.65856585252672e-5	0.0296308464682597	2.6360029024045633e-5	3.106295098632705e-5	2.31976143926216e-5	0.019987870757776444	0.02938744858405801	3.039461182217355e-5	2.5968635023868094e-5	2.724999916003108e-5	3.472334561975382e-5	3.480960270416927e-5	3.4497422791496595e-5	3.048008781737824e-5	0.08479987733710984	2.8107891585149955e-5	2.2162939509029113e-5	1.7762117816004078e-5	0.019778020420680748	4.0936858225886566e-5	0.02966461844202928	0.0839550312645922	2.7179502536707714e-5	3.09690335443037e-5	2.811394388667928e-5	3.154549238150705e-5	2.5259984491205524e-5	3.282114689391196e-5	4.300926755911343e-5	0.0821018927488896	3.233847885188863e-5	3.4265831478867615e-5	2.3688739057728208e-5	5.350507994486268e-5	3.969449164901763e-5	5.031163380280468e-5	4.160248776845305e-5	4.4228728436317874e-5	5.224276574921601e-5	4.480536055367249e-5	6.885437909166494e-5	3.5719151896304794e-5	0.024948700140652095	4.528457270355591e-5	2.612272415978597e-5	3.8344456720254726e-5	3.754008284868276e-5	3.492057325173158e-5	4.514421068802524e-5	4.28658366443202e-5	2.881900081763629e-5	3.869963843745884e-5	2.6445945449183415e-5	3.8517244704576254e-5	2.4035749133383432e-5	4.2075363298340656e-5	4.916159284590973e-5	2.5726096254782337e-5	4.556135643258507e-5	3.866618530593983e-5	2.887627302733374e-5	3.0890639911075095e-5	3.72956345480132e-5	2.7610431180544802e-5	3.442253883237166e-5	3.2202955238667566e-5	2.4696269714125415e-5	3.73983821574742e-5	4.176135320480305e-5	3.0183407198664546e-5	0.024817573971698703	3.8545650887756065e-5	4.255079021024058e-5	3.3468230141633946e-5	5.0221047740194474e-5	4.333679984970978e-5	3.0151749883993188e-5	3.624657600153944e-5	4.662246663459563e-5	3.864111782911229e-5	5.955438674625839e-5	2.901945098936475e-5	3.77604131836046e-5	4.5965559318095173e-5	3.344436282354672e-5	4.8849471070403415e-5	3.424450275803592e-5	4.032787057580111e-5	3.4453375408661355e-5	3.006816566087376e-5	2.8702833704030204e-5	4.0276275172691564e-5	2.8894166503937938e-5	3.181152645751115e-5	2.3172353026157428e-5	3.426888858579705e-5	3.112839097295665e-5	3.232241027609866e-5	4.1249735864096726e-5	2.7602431981178727e-5	2.6237507417890894e-5	2.4203337014024196e-5	4.5314985312941135e-5	0.024222560507014917	2.72828106113682e-5	4.4446738664326605e-5	5.791207754821171e-5	4.150721642157756e-5	3.462338497722725e-5	4.54301948333269e-5	3.619865724786944e-5	3.937660802272955e-5	3.336035662199305e-5	3.74699881484626e-5	3.4783173814579804e-5
4.172733883598096	0.10580574945698752	0.0	0.02194810505266428	0.02198023388054599	0.0611671700137993	0.022287659335779374	0.061437368004074164	0.0913729917982911	0.06053315353164888	0.09094387779036935	0.09015346284757728	4.0143733250391115e-5	0.02037808059101391	3.2057652356092114e-5	3.357868464239276e-5	4.3725800414729456e-5	3.2231913479943e-5	0.029642660865521975	3.192989335262352e-5	3.693663902800132e-5	2.819648980275888e-5	0.020021892753831132	0.029396456216780626	3.5562039636433136e-5	3.08967143636926e-5	3.1701134389635915e-5	4.0914188028758126e-5	4.144603128316157e-5	4.0033436068199814e-5	3.645370952517884e-5	0.08476356015698194	3.391780922167354e-5	2.7753491888301016e-5	2.2477529969033375e-5	0.0198110305955024	4.8369425956121026e-5	0.029692092879559602	0.08386278029232559	3.302907942195839e-5	3.724711446916622e-5	3.350649275059368e-5	3.907225924489076e-5	3.0225276701614058e-5	3.8264594635614496e-5	5.009321624294766e-5	0.08195889043320552	3.945445537039859e-5	4.0548002998861554e-5	2.913095014198681e-5	6.194946927060112e-5	4.602318624889715e-5	5.762948641253998e-5	4.893412436108397e-5	5.069827357949836e-5	6.037701294127238e-5	5.178661365915618e-5	7.750509122776301e-5	4.342782409363305e-5	0.02497418698823652	5.3158343320253725e-5	3.181957714714822e-5	4.508518094840771e-5	4.269840912187444e-5	4.190397878082022e-5	5.201274817909071e-5	4.982479903880599e-5	3.562643661934139e-5	4.5581924036349806e-5	3.190788821277434e-5	4.461846612589513e-5	2.9008212635964867e-5	4.8541938483027146e-5	5.666669646116135e-5	3.1057005130866466e-5	5.260841160447034e-5	4.64487048414244e-5	3.4507434779704156e-5	3.6859659566119576e-5	4.440900396780109e-5	3.270076289216275e-5	4.069564784780853e-5	3.9028911701007725e-5	2.9781666182855935e-5	4.4363070030734746e-5	4.859045858176886e-5	3.711113353379066e-5	0.024853734972994927	4.449486771930018e-5	5.038820878217494e-5	4.0604098138612965e-5	5.888959132584415e-5	5.0923216678112064e-5	3.649713368419958e-5	4.25561459455304e-5	5.4577791827374004e-5	4.4655611150235533e-5	6.895783450918877e-5	3.5199689966327656e-5	4.4341682803203986e-5	5.430174486205231e-5	3.975526008785199e-5	5.7355890165075056e-5	4.123933035940442e-5	4.6557255025882724e-5	4.055114392787312e-5	3.5781828694549046e-5	3.475626313233792e-5	4.751054944103806e-5	3.515123060506842e-5	3.816554432615348e-5	2.83941090105607e-5	4.031799201066872e-5	3.75484563384661e-5	3.7437297182495444e-5	4.894756979219229e-5	3.321006055333008e-5	3.1677273207423104e-5	2.964146211338855e-5	5.2499351373307044e-5	0.024267100996310173	3.32530541230631e-5	5.222031822242816e-5	6.752770956862324e-5	4.75573196041972e-5	4.0587235552452024e-5	5.265440046824264e-5	4.2727479954498866e-5	4.50158083996005e-5	3.98621228028039e-5	4.3679310200951405e-5	4.1694449148724294e-5
2.042727070266142	0.10702701466238426	0.0	0.02195441638377859	0.021998838049027785	0.06113932049151501	0.022302165263682384	0.061398337506089286	0.09127810848203041	0.06049968350720008	0.09085004079902283	0.09004771814721485	4.4366763680414406e-5	0.020385650065283444	3.537966952633411e-5	3.6334208514748004e-5	4.7002110336112366e-5	3.5395926781302786e-5	0.029648394813290967	3.500656900133591e-5	4.02271232077435e-5	3.096021378486837e-5	0.020038887163653672	0.02940077096890081	3.837130267149097e-5	3.360727255793531e-5	3.413577714103287e-5	4.426787085663773e-5	4.513932863042767e-5	4.300835784449893e-5	3.972458303905558e-5	0.08474308616203372	3.7132268660037925e-5	3.0881247606314424e-5	2.5155538379635668e-5	0.01982732795653041	5.245538030828405e-5	0.02970490446002938	0.08381277724084238	3.6291189335531176e-5	4.070213806821738e-5	3.6490781503024035e-5	4.329175297476816e-5	3.297585739909427e-5	4.123994643167261e-5	5.394914570729589e-5	0.08188341610171553	4.342255212313089e-5	4.401018092451377e-5	3.216152295111865e-5	6.648376250593481e-5	4.9468620994513246e-5	6.158041074555282e-5	5.2988074634031534e-5	5.416266208915973e-5	6.47996358772645e-5	5.559344545940509e-5	8.211457395899671e-5	4.7721798717389e-5	0.02498655672493675	5.744293665735257e-5	3.4951860226828177e-5	4.877838566838523e-5	4.554998337279861e-5	4.578807595035659e-5	5.576696843695679e-5	5.368170555215099e-5	3.942060673619559e-5	4.934767272121615e-5	3.491864819720664e-5	4.795694200467257e-5	3.181335248510054e-5	5.2050477505650666e-5	6.074836630519042e-5	3.40086818443913e-5	5.64605520911581e-5	5.0782711724781e-5	3.761527506134914e-5	4.011761885143776e-5	4.829592876793591e-5	3.552310574209549e-5	4.413032388913884e-5	4.281738795825425e-5	3.2620841725338196e-5	4.8209532043787464e-5	5.2356741608919983e-5	4.0977009496310636e-5	0.02487130345476271	4.768535997230288e-5	5.472168989574961e-5	4.457531685175776e-5	6.368410287959922e-5	5.5110819202646506e-5	4.003186367357863e-5	4.601109703679412e-5	5.894977101076154e-5	4.7948306457106615e-5	7.40417999091603e-5	3.8648847799803715e-5	4.7973124700388236e-5	5.889646405922873e-5	4.3197415228633744e-5	6.201911187079026e-5	4.5104900864063286e-5	4.995015761495046e-5	4.390306775894326e-5	3.9012532783333895e-5	3.815467582971849e-5	5.14821804894845e-5	3.866458555866265e-5	4.1678695913232324e-5	3.1314397704003816e-5	4.3581366678405245e-5	4.107356415971098e-5	4.022616044157583e-5	5.3216722736267135e-5	3.6325863224454925e-5	3.470662182848213e-5	3.274185223544415e-5	5.6429882017099675e-5	0.02428947186933149	3.65680334860817e-5	5.6464337014298115e-5	7.272759954515283e-5	5.089193742745775e-5	4.384479738072708e-5	5.6650619535605314e-5	4.632364099657143e-5	4.8081241544901914e-5	4.345988547695892e-5	4.707213815890614e-5	4.554658262096176e-5
1.0	0.10765886712994409	0.0	0.021957285758209388	0.02200808239462576	0.06112496514007401	0.022309170255867827	0.061378184839241845	0.09123009230587766	0.060482752309754896	0.09080248783138832	0.08999408303305698	4.6580126262355116e-5	0.02038921706043326	3.712452271940077e-5	3.776885938291659e-5	4.8689667505022475e-5	3.7051260868351356e-5	0.029651177691145437	3.660482675245496e-5	4.194979885068561e-5	3.239712192685637e-5	0.020047282404771955	0.029402854070939684	3.982057191449521e-5	3.501308834546916e-5	3.53968414225033e-5	4.599316028633215e-5	4.706569801179373e-5	4.453379681435018e-5	4.141568785651337e-5	0.08473228766794912	3.8804628211837297e-5	3.2515639658692404e-5	2.6564836836240354e-5	0.019835338282743323	5.457394497838845e-5	0.029710953521320898	0.08378699658856532	3.799396068129127e-5	4.249388520142591e-5	3.804425045675322e-5	4.549883603363863e-5	3.440764980097778e-5	4.27791078050548e-5	5.593828744052505e-5	0.08184504401559217	4.549234808985257e-5	4.580760380770744e-5	3.374181965958759e-5	6.880558415394554e-5	5.1246510925698685e-5	6.361042455697144e-5	5.509659965033949e-5	5.593488710864379e-5	6.707999392271621e-5	5.7560356996009886e-5	8.446810035153588e-5	4.996131509228578e-5	0.02499256896231724	5.965268362002746e-5	3.6574627061657474e-5	5.0690301320870386e-5	4.7035689549713125e-5	4.781283903630111e-5	5.770952675053332e-5	5.569041916580205e-5	4.139969533924266e-5	5.129561460073461e-5	3.6479777186168795e-5	4.968529263495543e-5	3.3286899306662734e-5	5.3858541513077006e-5	6.285315987209305e-5	3.554375849308279e-5	5.845425692321291e-5	5.3044340572768394e-5	3.9229649499860944e-5	4.179963551403873e-5	5.0303265894333206e-5	3.699300658019948e-5	4.590755281361187e-5	4.4789612525134625e-5	3.410411592847188e-5	5.020822588755718e-5	5.431307030127101e-5	4.299426089763571e-5	0.024879869965053793	4.931885472641856e-5	5.697483326449637e-5	4.664558263519922e-5	6.617845648860439e-5	5.728666990178472e-5	4.18755111553641e-5	4.7798562375113416e-5	6.121727964786756e-5	4.965341253981922e-5	7.665472909358917e-5	4.044984512715153e-5	4.9859321321969925e-5	6.128196315407396e-5	4.497400350601405e-5	6.44334137526097e-5	4.711416567224507e-5	5.170173261798176e-5	4.564069321882283e-5	4.071137632668164e-5	3.993483243579858e-5	5.353889717428916e-5	4.05047934038354e-5	4.3504332949024385e-5	3.284137552143961e-5	4.5257430190011025e-5	4.2898475785911966e-5	4.166746266207779e-5	5.54391585650405e-5	3.7950272259214916e-5	3.628738917796515e-5	3.437924942381787e-5	5.8464414956396746e-5	0.02430052973570979	3.8294428215541554e-5	5.865617049828371e-5	7.540054195490159e-5	5.262474850134316e-5	4.552807927600857e-5	5.872993613727292e-5	4.819001202240762e-5	4.9663196396919095e-5	4.5330810762583516e-5	4.8826682514677e-5	4.755764892201026e-5


==> data/fistas=1.5sigma=0.0.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
22026.465794806718	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
10782.87261936415	0.9572596670796637	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
5278.6653568747515	0.8341929922220592	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2584.1265990502616	0.8020454709507483	0.0	0.0	0.0	0.0	0.0	0.0	0.33997393591473296	0.0	0.32115862050426336	0.3388674435810038	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1265.0376238043311	0.6140696826650099	0.0	9.191125296921916e-18	7.108488172976783e-18	0.08611435412814655	7.196576810696042e-18	0.09765089305774904	0.234743740081531	0.07645274802408755	0.21308229991105465	0.22975505250464687	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02795477063925554	0.0	0.0	0.0	0.0	0.0	0.0	0.017918852241713686	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.016327289411815077	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
619.2886177591568	0.40125714979769816	0.0	0.023036046100919062	0.017064184530979187	0.07790321796328087	0.016080082264690432	0.08417039830449405	0.15136781671243205	0.07746172249971166	0.1431468521526876	0.14706833127244873	0.0	0.004868500544433635	0.0	0.0	0.0	0.0	0.010095317265106344	0.0	0.0	0.0	0.0013036132902435873	0.008707775887740313	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0822752943503442	0.0	0.0	0.0	0.0016145553888356912	0.0	0.00792905802688417	0.07399714273024673	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.07191009071452176	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
303.16757768254917	0.22907431078456336	0.0	0.02367423071340334	0.02110192657481645	0.0701621623774317	0.020608697040167497	0.07295027442814289	0.1188989840771525	0.07043769893633439	0.11555446368356875	0.11726310078316741	0.0	0.01371022441651678	0.0	0.0	0.0	0.0	0.021679718856208344	0.0	0.0	0.0	0.010666053952703463	0.02088824384188956	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0866034684701563	0.0	0.0	0.0	0.01081514634568776	0.0	0.02041389632718378	0.08336160561874319	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08204177807917797	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.007857768214661347	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.005663583013863231	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.005646974249023348	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
148.4131591025766	0.1261683079178204	0.0	0.022928390242405387	0.0219138768343932	0.06555772549930604	0.021579431027015858	0.0669003305011272	0.10419552938561635	0.06564404512928541	0.1025501991023513	0.10352522215177247	0.0	0.017171887237966536	0.0	0.0	0.0	0.0	0.02608709812491307	0.0	0.0	0.0	0.015541708255101006	0.025760059120678764	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08514161681932884	0.0	0.0	0.0	0.015571570333534826	0.0	0.025538918078948935	0.08390584520102219	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.083015996641561	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01683619128462406	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.015412953364608715	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01522140566443877	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
72.65442420716546	0.07143438139329122	0.0	0.0224691092581598	0.022067898155247692	0.0632218439913945	0.021828877503240585	0.06392369872885317	0.09742270965380419	0.06325544345563387	0.0965746896050721	0.097073814402568	0.0	0.018680296817485766	0.0	0.0	0.0	0.0	0.028012438094671886	0.0	0.0	0.0	0.017825232466835893	0.02789675077968883	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08409527135643183	0.0	0.0	0.0	0.01780952824982035	0.0	0.02776113544385858	0.08355295299497588	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08296684340850484	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.021729479322871854	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.021026665709921732	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02080532060095869	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
35.567367400530664	0.04219792912407821	0.0	0.02221999892233174	0.022070029308354597	0.06203470659902907	0.021909183921428495	0.06242517710919559	0.09407777775169361	0.062063429368835875	0.09362882449746512	0.09385979368593622	0.0	0.01939896119373432	0.0	0.0	0.0	0.0	0.02894368171853158	0.0	0.0	0.0	0.018957800833102053	0.028927934575984908	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08351602531094658	0.0	0.0	0.0	0.018915071711290796	0.0	0.028806444041327074	0.0832477467942529	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0828667906116577	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02431147049670858	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.024003053015337908	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02381609853285531	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
17.41170806332765	0.026949409010962874	0.0	0.022088465079736004	0.022035483485735783	0.06141549351528473	0.021937110256306718	0.06165279381682898	0.09234042578895751	0.061463003002870185	0.09209151106091597	0.09218917672318645	0.0	0.019762833682895244	0.0	0.0	0.0	0.0	0.0294138858274325	0.0	0.0	0.0	0.019551740190027856	0.029455597150253032	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08319706973544416	0.0	0.0	0.0	0.01948265359886299	0.0	0.029328026172077075	0.0830577543072904	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08281615527438499	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02569414609863026	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02558701780126126	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.025439657431617968	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
8.5237564610426	0.01973804710453466	0.0	0.02201873296189331	0.021998659119343636	0.06108414736698976	0.02194501281899643	0.061247295921356436	0.09140474234356438	0.06116375598965078	0.09125346225996694	0.0912917403188805	0.0	0.01995868568389579	0.0	0.0	0.0	0.0	0.029653951081129313	0.0	0.0	0.0	0.019876670633659436	0.02973409225623084	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08301396347774638	0.0	0.0	0.0	0.019780737128117214	0.0	0.029601016016658013	0.0829468663215483	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08280257455325005	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.026449249440015032	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02644900420772571	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02632564009938169	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
4.172733883598096	0.01713258679555977	0.0	0.021978513427442097	0.021969588440473413	0.060902022899591214	0.02194583784300794	0.061029246781995894	0.09088563603169111	0.0610193113444256	0.09078078872062371	0.09079853904819192	0.0	0.020073332514845173	0.0	0.0	0.0	0.0	0.029777039515534343	0.0	0.0	0.0	0.02005831311383852	0.029882445324111395	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.082903094319504	0.0	0.0	0.0	0.019939665676003138	0.0	0.02975037408517805	0.08288012734846077	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.08280759351514831	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.026870698204517957	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02693220950594337	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.026815622339472045	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2.042727070266142	0.016961734151621517	0.0	0.021964798362483783	0.021959915096672736	0.06081547074481742	0.021945321168032023	0.060922275429010964	0.09063752586620988	0.06095899586791639	0.09058524077603465	0.09057897572789277	3.488889490989404e-7	0.020128075148985704	9.565267655655338e-8	3.6409982606794426e-8	3.836528052465528e-7	1.8609384415914025e-7	0.029832812593013666	6.160655711972081e-8	1.4782980528667e-7	1.1738293636853139e-7	0.020131680808210962	0.02993741301330332	2.685700595242316e-7	1.5947492713901644e-7	2.2571916872860306e-7	3.3191233398928054e-7	1.8245278181893477e-7	8.242409987933439e-8	3.275979736559757e-8	0.08287196420367984	2.1640997406437816e-7	3.8599498973541964e-8	1.3178608217612075e-7	0.020002948828574525	2.14802077207789e-7	0.029819658084639388	0.0828328266056665	1.7659929333611496e-7	1.6987339878826958e-7	1.1077093347352682e-7	1.4628839975029343e-7	1.6485811864418863e-7	1.6407784270288274e-7	3.307696879152635e-7	0.08283137634914148	4.9592161888057155e-8	0.0	4.642242435491511e-9	0.0	1.3901533972437099e-10	0.0	0.0	0.0	2.7963388916128053e-8	0.0	1.1375267960634879e-8	5.277525184500343e-10	0.027065480033749773	5.648817104794206e-10	2.642323017168451e-9	5.3268481594795264e-27	0.0	0.0	0.0	0.0	0.0	6.180740395019902e-9	0.0	0.0	0.0	7.481416637046539e-8	3.788222943316216e-9	6.413559120226982e-8	0.0	0.0	0.0	1.6546887048341572e-9	0.0	1.9134183534728007e-7	6.925315771925541e-9	0.0	3.3824543129034114e-9	4.7555452478596825e-27	0.0	0.0	0.027147932186159525	5.702410652046217e-9	1.104093762461588e-8	5.249196749144468e-8	0.0	0.0	0.0	0.0	1.8023630489035337e-8	1.8292451327483045e-8	0.0	0.0	0.0	2.412683348306204e-8	1.5654643931262366e-8	0.0	4.4753102311410124e-8	0.0	5.674293667444873e-27	0.0	0.0	0.0	0.0	0.0	2.043901196178705e-8	0.0	2.314394673235883e-8	0.0	0.0	0.0	2.8744809766902382e-8	0.0	0.0	0.027023992549715985	0.0	3.37440147603015e-8	0.0	0.0	2.4704054941330757e-9	0.0	4.659184201538186e-8	0.0	0.0	0.0	0.0
1.0	0.01744668134290461	0.0	0.02195820613200801	0.02196001813890581	0.060806921463224264	0.02194791350744717	0.0608922625625837	0.09059057752981446	0.06091618092114351	0.09056604532110799	0.09053485006535088	6.879346437898005e-7	0.02013417591365939	3.227906026187968e-7	1.7888605349463798e-7	7.09734308002153e-7	5.279231090432836e-7	0.029850929860774682	2.491485531954502e-7	4.16400726930894e-7	4.0524233576108165e-7	0.020139279876414836	0.02992849680670236	6.673328201556948e-7	4.3942291705600274e-7	5.194502946815968e-7	6.984964615426336e-7	4.539200634880121e-7	3.5021094213951065e-7	1.8785427526948e-7	0.08289874389241135	4.914561136740631e-7	1.3418109675709576e-7	2.797060000516012e-7	0.020011754124060938	5.227901807202417e-7	0.029828059529925923	0.08281871463863452	5.300427667948268e-7	4.385918302449375e-7	3.06439392609568e-7	3.8695662020291684e-7	4.874994418180995e-7	4.0143326531992106e-7	6.379657115675975e-7	0.0828274202092545	2.3775028118636393e-7	8.278153049336843e-8	1.3216758309320512e-7	2.277955721539304e-8	9.835456659647462e-8	6.410975622695434e-8	8.71277564612862e-9	1.0966593613920916e-8	2.7488883787240885e-7	4.695106556664475e-8	1.621147202681348e-7	9.097824789799669e-8	0.02711542156751516	1.609843304805966e-7	1.1031692601533573e-7	9.581019628052555e-8	5.3163223200389055e-8	2.903853461034109e-9	1.8597171434358432e-8	3.1014114198854576e-8	5.442611499358646e-9	1.6675968788045422e-7	0.0	4.9961660072581286e-8	2.7966238555559173e-8	2.828183737363257e-7	1.193390116080526e-7	2.7978952514937597e-7	5.0164013731392395e-8	2.367399048562549e-9	7.601424595767142e-8	1.228587574205722e-7	1.7115623936742522e-8	5.07721894431968e-7	1.2466052361669935e-7	9.567878577022942e-9	9.376152116872632e-8	7.307861216743157e-8	1.528184601816706e-8	4.514407868616955e-8	0.027195885079940314	1.5114654188135178e-7	1.9561352394377728e-7	2.853166420606906e-7	2.825646297849142e-8	5.354977404373487e-8	1.2297753080522459e-8	2.132889213756596e-8	1.942487614001755e-7	2.1171126442203969e-7	7.001175945063152e-8	5.617593875945925e-8	6.661337820584812e-10	2.223979523429639e-7	1.579989978562835e-7	5.266613521672393e-8	2.8105451406362547e-7	3.240982198504187e-8	9.384650857270081e-8	3.993678685757699e-8	1.1738981022685848e-27	3.430703476298936e-8	7.683191051885087e-8	1.844632935295544e-8	2.77333446149519e-7	3.798682334916375e-8	2.0309325098104186e-7	2.5727174714191366e-9	4.129450327716167e-8	2.384140433733783e-8	2.1792298139094549e-7	9.310131501593986e-9	5.544762569515582e-9	0.02705880386127032	3.5758469904221934e-8	2.1331650659251433e-7	3.933154599983225e-8	4.5804776445160806e-8	1.6685824301466262e-7	4.450811991692208e-9	2.758534593200827e-7	5.572419186785575e-8	6.357744013435516e-8	5.520029357280591e-8	6.703328966010015e-8


==> data/fistas=1.5sigma=0.1.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
22026.465794806718	1.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
10782.87261936415	0.9600846873742306	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
5278.6653568747515	0.8357832651079792	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2584.1265990502616	0.8028581082370891	0.0	0.0	0.0	0.0	0.0	0.0	0.34100194875004675	0.0	0.3305829567400751	0.3284150945098782	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1265.0376238043311	0.6003030029378309	0.0	0.011790550243159826	6.553487895009919e-18	0.08058285294058785	0.0	0.08557558549850122	0.22509713859279062	0.07509718949757697	0.21569424210913432	0.20163918965631503	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.050184298121697835	0.0	0.0	0.0	0.0	0.0	0.0	0.04055123856785479	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.013787714772381495	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
619.2886177591568	0.3857282050980895	0.0	0.026137174018668195	0.015484500735468015	0.07326016526787761	0.011759519948464633	0.07516217095968432	0.14292592021718348	0.0740969891556962	0.14096804305715807	0.12972177747545396	0.0	0.0071493003021875345	0.0	0.0	0.0	0.0	0.013937245884591271	0.0	0.0	0.0	0.0017278131235722901	0.01426820352858293	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.09744798299795955	0.0	0.0	0.0	0.001761518284372257	0.0	0.012111596446331136	0.0936294083629239	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.06845067023382467	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
303.16757768254917	0.22162258865003873	0.0	0.025004404900479445	0.01970802064320079	0.06585137846550473	0.016284507270210954	0.06508826585066532	0.11055291775534386	0.06665822994698282	0.11055773925068416	0.10203828725971441	0.0	0.016985825619020636	0.0	0.0	0.0	0.0	0.02658486730350558	0.0	0.0	0.0	0.011671402340722649	0.02771120966922641	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.09653174067583749	0.0	0.0	0.0	0.01160229443706337	0.0	0.025614190609321904	0.09752280805292499	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.07851338476509388	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.010198778064673984	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.00813208004265427	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.007187667077168428	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
148.4131591025766	0.20327633940028572	0.0	0.023131665737815346	0.019730009799613344	0.06153086818022009	0.017076899058611438	0.05867085426956592	0.09615287844150858	0.06182787309831091	0.09700226265470836	0.08982619599146215	0.00014245094912940711	0.020951009317140022	0.00034882994493620626	0.0007292951158799056	6.537913396411295e-5	0.00047101628606922017	0.030892909309416346	0.00045613201263514005	0.0004040728800140235	0.0005670093663974893	0.016008376115569354	0.03257340318744877	0.00025651401738012436	0.0006933825122305455	0.0008447241565361544	1.7951280483442924e-5	0.00023851561474295515	0.0004298521169275581	0.0002724226208361382	0.09224346141422723	0.0003228627144781703	0.0003957611018079957	0.0008748811651340876	0.016412282305665937	0.00035603581442356216	0.029495114752270925	0.09420074473698707	7.56897472319467e-5	0.00078321561250336	1.2558711843123782e-5	0.00011303033723322159	0.000393963525170545	0.00038103755002862267	0.0004914890776779904	0.07816657433482607	0.00047608292446104413	2.7715636496158783e-5	7.477554659387746e-6	2.9292226850040746e-5	3.6832598825454214e-23	2.3722695385856737e-6	0.0	1.969263351825689e-6	2.0647617266563544e-5	1.3402701463396463e-5	0.0	0.0	0.018167929354959013	2.8455399476539305e-6	8.907771333899142e-5	6.6837891607129476e-6	0.0001621432659270683	0.0	0.0	5.6901387824337846e-5	3.8659032999284575e-23	1.4864068525536034e-5	2.1116005389433815e-5	1.0008310515939328e-5	6.6711119727885345e-6	3.807763277997004e-23	2.270498077115795e-5	0.0003664988849769534	4.9012413051026146e-5	6.731518382397826e-5	0.0	1.1202191697897094e-5	0.0	8.216566473711277e-6	7.245983107493271e-5	0.00027347585754597213	5.624544811629399e-6	0.00010878553675558145	0.00010113137151032593	1.3729234831524511e-5	0.016948994828531162	1.0501911377996405e-6	0.0	0.0	0.00019716561939493791	0.0	2.526251588385774e-5	6.501072760045594e-5	5.4364535309207934e-5	2.47532477814008e-5	3.231968620948714e-23	0.0	0.0	2.5606220931945215e-5	3.333360279721137e-5	2.8356141807070228e-5	0.0	0.0	4.6794071086309315e-6	0.0	6.8095533169409465e-6	7.694215611962786e-6	3.26799740587342e-23	0.0	1.653548347517861e-5	0.0	0.0	3.468046455081165e-23	2.051624215798489e-5	0.0	4.3763474166827995e-5	7.986598276534872e-5	1.746572287670263e-5	0.01586929537436741	0.0	0.0	0.0	7.074156032086987e-5	5.735048022624819e-5	0.0	4.986862761004606e-6	7.353605343791887e-5	7.404854619574126e-5	0.0	0.0
72.65442420716546	0.2757524625548116	0.0	0.021493537449445394	0.018204675006945246	0.05847472861117821	0.016222555940130053	0.05421767880676099	0.08806323764493877	0.057802393089321	0.09152481244214102	0.08213959652195588	0.0006673540555898517	0.021052880841053882	0.001112236205385895	0.001346103743461162	0.0004303218422630944	0.0010211588493212736	0.030684471762454608	0.0011514343637472257	0.0010144649320671538	0.0014760849961531685	0.016134071297240486	0.03318380928187351	0.0008223125646729328	0.0015421378474024768	0.0017521523791559285	0.0003480933444190483	0.0007367006915316176	0.0011207624193459334	0.0009717345595783184	0.08622608404809165	0.0010360207971896855	0.0012806344682308286	0.0017534061728324436	0.016596798468856585	0.001051816160803269	0.02866052863465071	0.0888559686602636	0.00041183818335116144	0.0016605965281816083	0.00013203931750793005	0.0004769511074113556	0.0010385980628527926	0.0010086583211016723	0.0013986337159213526	0.07339801914957864	0.0016323910353135654	0.0006235033969717254	0.00036148842749995707	0.00039488797883183553	0.00037434560875607403	0.00038401481718909993	0.00021715758163265146	0.0003983599553776052	0.0003087029073558447	0.00032453394594188917	0.0002371363154204867	0.0002412773323609107	0.0183439530582913	0.00031285378413532274	0.0007096897730959256	0.0004529606015384447	0.0007004262057380022	0.00019647696415594788	0.00027422592178778836	0.0007033546719844605	0.0003538257661600522	0.0005782889161135912	0.0004641498140441747	0.00048016966732841466	0.0003711322557633674	0.0004692649589505398	0.00041376232587742094	0.0014546615975713343	0.0006867115227439599	0.0006496553345853585	0.00021144986173885554	0.00048791699622268943	0.0001339676727200656	0.0005057632830602186	0.0007650886923591247	0.001238840641199531	0.00044066557515542515	0.0007202379866089054	0.0008932762650729067	0.00046928516759807	0.017802367888206716	0.0003358048151883549	0.0001963045636697318	6.849845735120057e-5	0.0009217154767421326	0.00019783696858294324	0.0005156114605637289	0.0006376337182292773	0.0004243350143503029	0.0006293013923808286	0.0004008442394155712	8.584796125564342e-5	0.00018373063857575443	0.00044293289891210924	0.0003928780110083761	0.0004549028487390614	0.0002865386330817734	7.97707913311398e-5	0.0003141063558670227	0.00012241509191931603	0.0003114185587164791	0.00047924475829713584	0.0003757551125722127	0.0001754750615919094	0.00044155187875991666	0.00030820784922727987	0.00011205241900100328	0.00029695359811253	0.0005753965133455289	0.0001450414586147115	0.0006595078891377691	0.0008409773055547548	0.0005439263294169804	0.017260749216581266	0.00015526141140269394	0.00034937031141694935	0.0003055614483043769	0.0006695063346208321	0.000756912902977643	0.0001042526056018468	0.00030371952437962277	0.0006563920555063974	0.0007125252554748114	0.00013690709719464754	0.00015200800820749648
35.567367400530664	0.3429086133392651	0.0	0.019907974780838986	0.016755302383021	0.0555090528099146	0.01521728003819112	0.05054717306924366	0.08149915303488087	0.053765481971940025	0.08654009054745927	0.07603497710280784	0.001112475356829528	0.02055275746914847	0.0016909427129327306	0.001739122378714573	0.0008049297535943283	0.001410703850063487	0.02983399492539611	0.0016888511856927974	0.0015163975112699518	0.002148658367561129	0.015920376179693187	0.03258798454162447	0.0012853580380528357	0.002092483664196446	0.0023825060521934956	0.0007441488068996292	0.0011640609193476672	0.0016381731973734873	0.0016314638806045987	0.08044764519126896	0.001639551027887321	0.001954192342337178	0.0022580238675506134	0.016418532940172686	0.0015828761945799804	0.027366571059677026	0.0839035507725178	0.0007166486012999114	0.002200755214610131	0.00033245762402757845	0.0008273743030210086	0.0014785827699030272	0.0015761714561982486	0.0019824801465823717	0.069187973154855	0.002519743440440213	0.0012501098260842612	0.0007834000124702438	0.0007234481524338496	0.0009070912062681868	0.0008241652392916403	0.0005853138156706367	0.0009137706129365863	0.0005915872699662624	0.000698004692413039	0.000613290046367555	0.000627360442262689	0.01777843156268361	0.0007335037436752217	0.001287350865055283	0.0009816861323213347	0.0011626446339105061	0.0005671609047992683	0.00073645501488463	0.0013494091215316406	0.0008559504553505533	0.0011671962936126848	0.0009207367603220888	0.0010233876782344104	0.0008179941467278953	0.0010768528511223665	0.000867488800332192	0.002282832051019679	0.0013140672054412664	0.0012357016854644457	0.0005796125860064209	0.0009880443959305561	0.00038817696619551016	0.0010747102701744269	0.0014105002401751101	0.001978501293226745	0.0009589749009655446	0.0012688251243724907	0.001595436719192851	0.0009503389110163379	0.017553826954753694	0.0007509818560652753	0.0005437787027241174	0.0003816041096357294	0.0015162220650705295	0.0005802452570009683	0.0010529578725146562	0.0011683195510950402	0.000746739948953823	0.001303352422468482	0.0009628961029209108	0.0002689837418118921	0.0006109859433080791	0.0009231215704212731	0.0007197032826673314	0.0009011640498328143	0.0006707705183461288	0.00037158709407570593	0.000666437599742625	0.0004294457958101743	0.0006766553778469571	0.0009691224861421566	0.0008131594031596176	0.0004645957021908045	0.0008884467717111027	0.0007466395320523381	0.0004101207119793954	0.000722856874559186	0.0010949148086165667	0.0004611556716177765	0.0012560848383559415	0.0016032965209898454	0.001094805095399151	0.017494807317305072	0.0004971213330669487	0.0008574241233630754	0.0008015380439706015	0.0012103639803785608	0.0013621417753814356	0.0004007877644065807	0.0006544909667297994	0.0012177067862684321	0.0012831617057453594	0.00042112709156152776	0.000489833611657211
17.41170806332765	0.3854058391662903	0.0	0.01885730000341786	0.015843405435183398	0.05350653395805449	0.014548227549915388	0.04819705512241511	0.07747110428684703	0.05112945673971457	0.08330234782267831	0.07230150722411405	0.0013829394587441747	0.020116894244282913	0.0020568991490698806	0.0019689811188028897	0.0010685484336848824	0.0016563593410452325	0.02918018708380577	0.002034536458925929	0.0018477591642590912	0.0025406428922180994	0.015728063519646902	0.03198438082499134	0.0015734407276645115	0.0023916024205077116	0.0027545795811086057	0.0010236989363400215	0.0014471884451016386	0.001947324947799588	0.00206689844625539	0.07675022270401682	0.0020415748327772074	0.002342367586286034	0.0025318839224692346	0.016244266948987188	0.001903892924767039	0.02649902684269162	0.08070907902615719	0.0009294093062142673	0.0024983857809172416	0.0005101445502259874	0.0010702631357125964	0.0017349223402046848	0.001964711139320422	0.002294402580432311	0.06649970950571181	0.003028357147951448	0.0016400536874978066	0.0010770829867981966	0.000934126682918832	0.0012854727408798318	0.0011050565218691229	0.0008553742589858734	0.0012814546429193092	0.0007834342774971423	0.0009631091173149657	0.0008861511781894941	0.0008938105314103809	0.017326385112702666	0.0010406054489929093	0.0016599447750212835	0.0013389851508796952	0.0014709704513585157	0.0008456338427913805	0.0010584559864208352	0.0017674608165234125	0.0012155454289648122	0.001534937872399723	0.0012100601641885222	0.0013868087200979505	0.001125153819728577	0.0014808811303700302	0.001180470395755417	0.002767317610677016	0.0017154441696841237	0.001624253209025818	0.0008443101046554727	0.0012990401697072908	0.0005782698457057724	0.0014443885288029537	0.001810776112314436	0.0024110326353252954	0.0013039661269379599	0.0016298110329336023	0.0020217685921008915	0.0012583365573596323	0.017254004790550094	0.0010292173434932358	0.0008017083984922786	0.0006618342687237208	0.0018963841104412474	0.0008750479576694375	0.0014152160785301882	0.0015074501671765144	0.0009588563876408696	0.0017537907819155912	0.0013530602212476568	0.0003953428373730271	0.0009427316816324278	0.0012621166149011935	0.0009296129573745219	0.0011884005775791252	0.0009330851322096552	0.0006193982697253002	0.0008964900999434798	0.0006734167625696274	0.0009278289673587213	0.0012726522822215827	0.0010907566886458634	0.0006782277933509749	0.001176627534668952	0.001051560357843391	0.0006584852500405244	0.001018906474721452	0.0014016232319501074	0.000700016979655962	0.0016305844676018344	0.0020892323641454	0.0014418321910764373	0.017461252141056146	0.0007349938376515077	0.0012101010746962046	0.001159401006762912	0.0015390094988652911	0.0017137405372243762	0.0006389940551497158	0.0008956593097505137	0.0015958964336608458	0.0016370640468997214	0.0006461278690502497	0.0007456361176171386
8.5237564610426	0.4088971456828321	0.0	0.018269477620158233	0.01534736906723979	0.05236604485464189	0.014175872780754271	0.0468926823445978	0.07528266472043688	0.04966271576444283	0.0815005718289495	0.07028187116006002	0.001528038084949418	0.019852734393581525	0.002261586199735629	0.002092632397853334	0.0012220396548817127	0.00179350460450937	0.028796382645030164	0.0022292649558009626	0.0020365724165088196	0.0027467449412343034	0.015608800839577799	0.03159873921396451	0.0017300152626107915	0.0025443467494168743	0.0029541664240895407	0.0011844230863261647	0.001607615013733579	0.0021112618295699623	0.00230979238372838	0.07471590316780291	0.0022718794129984485	0.0025454709137276276	0.002673429980673808	0.016132176291513686	0.0020768930525942335	0.026019787463822663	0.07893981430881593	0.0010551232978326353	0.002653708593396519	0.0006233182476821789	0.0012120637638080582	0.0018725285939290494	0.002187167009370606	0.002451695020737582	0.0650111472772217	0.0032903681769200976	0.001847796626975739	0.0012456063497745746	0.0010523630901791534	0.001501790860629876	0.0012583426486953895	0.001013691479984493	0.0014961223311913188	0.0008933016732540536	0.0011160545981664222	0.0010426611406041313	0.0010428188456785936	0.0170617546327495	0.001220662305573557	0.0018660404163425017	0.0015402545277608815	0.0016462826539594393	0.0010092953913326268	0.0012387806353204374	0.0019970950756029583	0.001423226827562951	0.001733697312935716	0.0013675585234847322	0.0015894838689823761	0.0012991604481651308	0.0017057248521987031	0.0013573459986475993	0.0030222803670272073	0.0019351662514395308	0.0018421068119175207	0.000996098630264183	0.0014675114821393984	0.0006907265040434157	0.0016477489255353431	0.002026814528520773	0.0026378433729697362	0.0014959277434518279	0.0018335178557826986	0.002249732564778865	0.001427026916253676	0.017063332127757243	0.001184344331099285	0.0009524041913516719	0.0008367580560597986	0.0021073853148859552	0.0010503811996273415	0.0016197762994222863	0.001695676940767456	0.0010796241338982702	0.0020048891944743764	0.0015748582959128077	0.0004660694901778149	0.0011393337402991778	0.0014584037973090257	0.0010469112276013245	0.0013439058510880085	0.001081935471154793	0.0007702137069815146	0.0010244481615585685	0.0008199895420108058	0.0010709184817738145	0.0014359312562472692	0.0012421193626619934	0.0008045537544349365	0.0013352105752924026	0.0012261364710439442	0.0008111987788755391	0.001185731232644558	0.0015611798559290269	0.0008414636658231043	0.001833618124787374	0.0023543864268186767	0.0016305193564817432	0.017402166734002637	0.0008660334831746175	0.0014094851207966774	0.001366265085113685	0.0017137644358534538	0.0018950717189276844	0.0007821285363060489	0.0010322233636250316	0.001812017935681216	0.0018295814125487845	0.0007813378799388229	0.0008964949966706653
4.172733883598096	0.42109416890693946	0.0	0.017963709372769674	0.015094363896372696	0.051767072313063316	0.013983475791471675	0.046215997401078075	0.07415627423494348	0.0489017900987348	0.08056081946856115	0.06924555947592288	0.001602123805806451	0.019711060795077406	0.0023684005542633675	0.0021563887196441502	0.0013037269479117069	0.0018653666199591444	0.02859192100969481	0.0023313444409852856	0.0021360550255616704	0.0028509913579688093	0.015543060823404642	0.03138675257688092	0.0018106663081939001	0.0026208649945463074	0.003056247255647033	0.0012688680474614315	0.0016914077053192251	0.0021942668889338665	0.0024357835081496113	0.07366733725242665	0.0023932477349953517	0.0026477456808842166	0.0027443365152629608	0.016069639216602274	0.00216516108344733	0.025772927049563178	0.07802222160894841	0.001122982888919436	0.00273223284162427	0.0006858964991462331	0.0012876846426949024	0.001943392989343641	0.0023042074714359597	0.0025290832047105893	0.0642403229380706	0.0034201315040193817	0.001953180280399151	0.0013342366009784633	0.0011143585657288643	0.0016149817120309398	0.001337187951137427	0.0010980853876181526	0.0016101926418641103	0.0009516008588374494	0.0011967471806378848	0.0011246900476054413	0.0011198985677931864	0.016922427512195807	0.0013162178242007532	0.0019723077984036587	0.001645235219715764	0.0017387139221102161	0.0010964817041155283	0.0013322148172906477	0.0021151538334854354	0.0015329141061242858	0.0018353894753723413	0.0014483541951823655	0.0016943686479617994	0.001390259826271845	0.0018224545803161337	0.0014496013740795703	0.0031512471330323033	0.002047893628654907	0.0019557290798046965	0.0010759369705618316	0.0015539433072307947	0.0007510879624190718	0.0017525535295732234	0.0021369433226327947	0.002752667137648869	0.001595225406198287	0.0019403569454064268	0.0023652380080673606	0.001513975262279338	0.01696115717502024	0.0012649641841285275	0.0010326113284982931	0.0009321426674588133	0.0022172085562288516	0.0011441853862175378	0.0017265491000027359	0.0017938112264691988	0.0011435494192978191	0.002134383160740562	0.0016910518558223178	0.0005030236679975466	0.0012437653341267896	0.0015624673678137516	0.0011082954133775744	0.0014233902425409774	0.0011599044736017889	0.000851475425705337	0.001090917061181668	0.0008987021819595042	0.0011462081047009854	0.0015192100845098219	0.0013200689645736505	0.0008722537106512174	0.0014171944861313176	0.001318291356139395	0.0008938743979998051	0.0012722877385814787	0.0016413086644061913	0.0009170175763715938	0.001937406185918986	0.0024906161595768745	0.0017273782629082658	0.01736311852412907	0.0009331810696392847	0.001513502177016156	0.0014754945667078475	0.001801924428717609	0.0019854818534278903	0.000859102941604103	0.0011039410458527701	0.0019253031827561012	0.0019283145263870568	0.000854052708357882	0.0009769491693548988
2.042727070266142	0.42724057952519257	0.0	0.0178094255609517	0.01496659235492601	0.05146362299382099	0.013886162754142834	0.0458740534637188	0.07359297390075552	0.04851797856783743	0.08009039429051253	0.06872955574200632	0.001639291359491636	0.019638309032678936	0.0024224322512776814	0.0021881914771523987	0.0013452689514046993	0.001901472579012099	0.02848835258799673	0.0023831009819677428	0.0021866592935948347	0.0029025475324024694	0.015509749652660946	0.03127726132633363	0.0018507393755399894	0.0026583421957808396	0.003107628220552246	0.001311942476601295	0.0017342153283902574	0.002235431916565039	0.0024992830873811545	0.07313923351526824	0.002455357717594975	0.002698472319203389	0.00277996115080569	0.016037463515616426	0.0022095760778610292	0.025648901350450237	0.0775620731496129	0.0011576497375449198	0.0027714787868947065	0.0007181756491583768	0.0013265221251514332	0.001978769010996333	0.00236349401693348	0.0025673578748758408	0.06385169401055467	0.003484379829310407	0.0020051908715969656	0.0013793738730425236	0.0011456919862480868	0.001672420681040803	0.0013765764177106714	0.0011411201576847386	0.001668558436233221	0.0009809906665347807	0.0012377341731204254	0.0011659602014768857	0.0011586597874146559	0.016851470883417936	0.001365176699926892	0.0020261078345999712	0.0016983404842067708	0.0017853960307483195	0.0011406925538495485	0.0013793113137098862	0.002174304640507405	0.0015887205696285798	0.0018862458857937827	0.0014888421776483437	0.0017473293240190012	0.001436196089859691	0.001881161521866697	0.0014959836527591041	0.0032149582404484528	0.002104608736243516	0.0020129630618729794	0.0011162095539542722	0.0015972302308257795	0.0007817406624571636	0.0018050532374792217	0.002192251715779891	0.002808939355833721	0.001645054296786375	0.001994478220799397	0.0024231019344755148	0.0015574995292318126	0.01690693893960515	0.0013052734768884946	0.001073163194587495	0.000981524931399575	0.002272322405702093	0.0011920904679988847	0.0017807252150044296	0.0018431893720252984	0.0011758202930653588	0.0021998619891417295	0.0017497782628667648	0.0005215854991524383	0.0012972235406119058	0.0016151714857552061	0.0011391733245139535	0.0014626940558127536	0.0011994720911573528	0.0008930320347911291	0.0011243220661059617	0.0009389123307643974	0.001184388941567777	0.0015607350571541759	0.0013590625846011558	0.0009068264468418046	0.0014582564582565046	0.0013648890603962735	0.0009365691821883973	0.0013160999604249133	0.0016805045040667115	0.0009556911122161674	0.0019892030268761117	0.002558686819638753	0.0017756176389090628	0.01734007601737849	0.0009666444817492746	0.001566001717809785	0.0015308254741818322	0.0018460765948990756	0.0020297461362841916	0.0008982948284777992	0.0011398754215477158	0.0019833320574846897	0.0019780037700266114	0.0008910850302011483	0.0010180479157476008
1.0	0.43028572259011477	0.0	0.017734313664511517	0.014905627756665533	0.05131149059437499	0.013839318953001938	0.04570678778452397	0.0733130950643904	0.048330433591559155	0.07985190017511042	0.06847360523903366	0.0016572336025915436	0.019603033032836063	0.0024488621616336804	0.00220438162085087	0.0013659458630917154	0.0019200216590503257	0.028436206077732812	0.0024082571122794453	0.0022116060641591997	0.0029278192237330246	0.01549299659691085	0.031220796341850876	0.0018707373310398146	0.002677118405453434	0.003132469523777521	0.0013330994578862009	0.00175505848513689	0.0022558087186662634	0.002530134646071415	0.07288064253382666	0.00248570612854533	0.0027232108758543363	0.002797313663995422	0.016020668585371222	0.0022315383262859947	0.02558835960036011	0.07733116053491822	0.0011747508705610438	0.002790631668690858	0.0007343688881809746	0.0013454166514011226	0.001996633697476794	0.002392492447230902	0.00258637780432139	0.06365912707260124	0.003515107037906551	0.002030983881254377	0.0014017804359767532	0.0011615728613865895	0.0017004389557657624	0.0013963881840737768	0.001162533069656148	0.0016973259221958286	0.0009962648911438572	0.0012584076804569991	0.001186519917879226	0.0011779691207183928	0.01681739162975305	0.0013893557224012945	0.0020521917909913793	0.0017244655124333136	0.0018086897195478439	0.0011629678554395627	0.0014023592777768128	0.0022033270619325053	0.0016161902978657292	0.001911489228124611	0.0015087827515393947	0.001772987993509772	0.0014587744528610732	0.0019101230705380371	0.001519019066289356	0.0032466119350008566	0.0021321763581674184	0.0020408936349807965	0.0011363124696771678	0.0016187646840899943	0.0007974422652908164	0.001831012509490978	0.0022193155034157864	0.0028373281993999367	0.0016696539600106043	0.002021267382668484	0.0024511591229237277	0.00157915138988087	0.0168821617441089	0.0013253111079269458	0.001093489646984709	0.0010057563477449598	0.002299660778576737	0.00121587173518223	0.0018075772569125246	0.0018679540776654008	0.0011922891099248054	0.0022315047952785306	0.0017786563780189774	0.0005311274922569208	0.0013231299478772415	0.00164134134411249	0.0011548999292329608	0.001482450012606112	0.0012190174730936077	0.0009136808261911189	0.0011412770722893702	0.0009589178131047994	0.001203351398998827	0.0015814115283444934	0.001378606836810527	0.0009242358976191069	0.0014790892997739748	0.0013879902360162105	0.0009575231436259404	0.0013376457363120688	0.0017001413188024153	0.0009751561847686313	0.002014703892953044	0.0025919146444977016	0.001799654170688538	0.017329667195304176	0.0009832059409826178	0.001591813342480193	0.00155832499361296	0.001868037709577173	0.002051578468148066	0.0009180870284559721	0.0011581062498305685	0.0020116421992443	0.002002658480409868	0.0009097329934128178	0.001038591318279902


==> data/frequencyset0.dat <==
0/0/0/orange

==> data/frequencyset1.dat <==
-3/0/0/orange,-2/0/0/orange,-1/0/0/orange,0/-3/0/magenta,0/-2/0/magenta,0/-1/0/magenta,0/0/-3/cyan,0/0/-2/cyan,0/0/-1/cyan,0/0/1/cyan,0/0/2/cyan,0/1/0/magenta,0/2/0/magenta,1/0/0/orange,2/0/0/orange

==> data/frequencyset2.dat <==
-3/-3/0/cyan,-3/-2/0/cyan,-3/-1/0/cyan,-3/0/-3/magenta,-3/0/-2/magenta,-3/0/-1/magenta,-3/0/1/magenta,-3/0/2/magenta,-3/1/0/cyan,-3/2/0/cyan,-2/-3/0/cyan,-2/-2/0/cyan,-2/-1/0/cyan,-2/0/-3/magenta,-2/0/-2/magenta,-2/0/-1/magenta,-2/0/1/magenta,-2/0/2/magenta,-2/1/0/cyan,-2/2/0/cyan,-1/-3/0/cyan,-1/-2/0/cyan,-1/-1/0/cyan,-1/0/-3/magenta,-1/0/-2/magenta,-1/0/-1/magenta,-1/0/1/magenta,-1/0/2/magenta,-1/1/0/cyan,-1/2/0/cyan,0/-3/-3/orange,0/-3/-2/orange,0/-3/-1/orange,0/-3/1/orange,0/-3/2/orange,0/-2/-3/orange,0/-2/-2/orange,0/-2/-1/orange,0/-2/1/orange,0/-2/2/orange,0/-1/-3/orange,0/-1/-2/orange,0/-1/-1/orange,0/-1/1/orange,0/-1/2/orange,0/1/-3/orange,0/1/-2/orange,0/1/-1/orange,0/1/1/orange,0/1/2/orange,0/2/-3/orange,0/2/-2/orange,0/2/-1/orange,0/2/1/orange,0/2/2/orange,1/-3/0/cyan,1/-2/0/cyan,1/-1/0/cyan,1/0/-3/magenta,1/0/-2/magenta,1/0/-1/magenta,1/0/1/magenta,1/0/2/magenta,1/1/0/cyan,1/2/0/cyan,2/-3/0/cyan,2/-2/0/cyan,2/-1/0/cyan,2/0/-3/magenta,2/0/-2/magenta,2/0/-1/magenta,2/0/1/magenta,2/0/2/magenta,2/1/0/cyan,2/2/0/cyan

==> data/frequencyset3.dat <==
-3/-3/-3/orange,-3/-3/-2/orange,-3/-3/-1/orange,-3/-3/1/orange,-3/-3/2/orange,-3/-2/-3/orange,-3/-2/-2/orange,-3/-2/-1/orange,-3/-2/1/orange,-3/-2/2/orange,-3/-1/-3/orange,-3/-1/-2/orange,-3/-1/-1/orange,-3/-1/1/orange,-3/-1/2/orange,-3/1/-3/orange,-3/1/-2/orange,-3/1/-1/orange,-3/1/1/orange,-3/1/2/orange,-3/2/-3/orange,-3/2/-2/orange,-3/2/-1/orange,-3/2/1/orange,-3/2/2/orange,-2/-3/-3/orange,-2/-3/-2/orange,-2/-3/-1/orange,-2/-3/1/orange,-2/-3/2/orange,-2/-2/-3/orange,-2/-2/-2/orange,-2/-2/-1/orange,-2/-2/1/orange,-2/-2/2/orange,-2/-1/-3/orange,-2/-1/-2/orange,-2/-1/-1/orange,-2/-1/1/orange,-2/-1/2/orange,-2/1/-3/orange,-2/1/-2/orange,-2/1/-1/orange,-2/1/1/orange,-2/1/2/orange,-2/2/-3/orange,-2/2/-2/orange,-2/2/-1/orange,-2/2/1/orange,-2/2/2/orange,-1/-3/-3/orange,-1/-3/-2/orange,-1/-3/-1/orange,-1/-3/1/orange,-1/-3/2/orange,-1/-2/-3/orange,-1/-2/-2/orange,-1/-2/-1/orange,-1/-2/1/orange,-1/-2/2/orange,-1/-1/-3/orange,-1/-1/-2/orange,-1/-1/-1/orange,-1/-1/1/orange,-1/-1/2/orange,-1/1/-3/orange,-1/1/-2/orange,-1/1/-1/orange,-1/1/1/orange,-1/1/2/orange,-1/2/-3/orange,-1/2/-2/orange,-1/2/-1/orange,-1/2/1/orange,-1/2/2/orange,1/-3/-3/orange,1/-3/-2/orange,1/-3/-1/orange,1/-3/1/orange,1/-3/2/orange,1/-2/-3/orange,1/-2/-2/orange,1/-2/-1/orange,1/-2/1/orange,1/-2/2/orange,1/-1/-3/orange,1/-1/-2/orange,1/-1/-1/orange,1/-1/1/orange,1/-1/2/orange,1/1/-3/orange,1/1/-2/orange,1/1/-1/orange,1/1/1/orange,1/1/2/orange,1/2/-3/orange,1/2/-2/orange,1/2/-1/orange,1/2/1/orange,1/2/2/orange,2/-3/-3/orange,2/-3/-2/orange,2/-3/-1/orange,2/-3/1/orange,2/-3/2/orange,2/-2/-3/orange,2/-2/-2/orange,2/-2/-1/orange,2/-2/1/orange,2/-2/2/orange,2/-1/-3/orange,2/-1/-2/orange,2/-1/-1/orange,2/-1/1/orange,2/-1/2/orange,2/1/-3/orange,2/1/-2/orange,2/1/-1/orange,2/1/1/orange,2/1/2/orange,2/2/-3/orange,2/2/-2/orange,2/2/-1/orange,2/2/1/orange,2/2/2/orange

==> data/lsqr=active.csv <==
lambda	L2error
1.0	86.04159752184975
2.718281828459045	86.03495961942693
7.38905609893065	86.05819227790684
20.085536923187668	86.08142493638678
54.598150033144236	86.16771766788364
148.4131591025766	86.20201349706826
403.4287934927351	86.28056200907179
1096.6331584284585	86.30268835048123
2980.9579870417283	86.23741564332336


==> data/lsqr=full.csv <==
lambda	L2error	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	40	41	42	43	44	45	46	47	48	49	50	51	52	53	54	55	56	57	58	59	60	61	62	63	64	65	66	67	68	69	70	71	72	73	74	75	76	77	78	79
1.0	85.65438654718442	0.0	0.005424882114468164	0.00031838165785803645	0.0005796530103668167	0.0005608196760934348	0.00048012480907414314	0.0002260109572811881	0.00042545859061934085	0.000300877094523837	0.0252498354973171	0.1280550344495641	0.02461709274655904	0.006684621403160255	0.009329128544743819	0.015266171640633942	0.011246132221576766	0.008898085828055336	0.00529452033403615	0.004125537472181079	0.001682518532441515	0.011489076028678782	0.056413294026069656	0.01815357328701391	0.027885921204515406	0.004536018943490644	0.002696865403835306	0.0024518683710454525	0.0019685604833823587	0.0017306744205091151	0.0003682451026915969	0.0035596981475836814	0.018872582456781917	0.00810176657315085	0.006904444316748973	0.009601518792287303	0.005182001374258617	0.0014964721072211337	0.0037048603867456263	0.0008714390179772375	0.016692847797119555	0.03551989011131372	0.015329874064124538	0.01364261065482298	0.018215064009548563	0.0009187763090451866	0.0032902024294885327	0.0004515589793577518	0.01608447696206063	0.04476246517700085	0.02563167278276347	0.012389989275880966	0.0007459534141905919	0.0008867270079821495	0.0005410795141456177	0.008943959612581504	0.030684860491682862	0.0057114625317028385	0.010401855166694757	0.0010110173772571536	0.0002795111523979695	0.018013899619546084	0.06217847317959827	0.009012582131680647	0.006132903210272584	0.00043097128530194883	0.008844715271229228	0.03427383460968508	0.015437306245408221	0.010422690767445501	0.0006595132379313308	0.004636073212770779	0.0011144331503019792	0.0014949385198763227	0.0059778093255616616	0.005382845559596555	0.018511018037182855	0.030762410966860818	0.028246450497122554	0.04157750932692375
2.718281828459045	85.72740347383561	0.0	0.005398442922798385	0.0003592574937128643	0.0005608540943228454	0.0005699750623322451	0.0005161566323491258	0.00022634962935667483	0.000451095786768425	0.0003479390547928967	0.025325208684114836	0.12673127618522734	0.02426972316990033	0.006748033335477024	0.009583889044987021	0.015827396646149447	0.011447801688662619	0.009177134440759674	0.0052906322600769495	0.004275175057495146	0.0016719553132584037	0.011420897730851077	0.05375122440901591	0.018715283530517136	0.028298982976103858	0.004890579947973444	0.0028618225176899673	0.00254632573697132	0.0021886254314484803	0.0019222285251152488	0.0004236997775413175	0.003639402901972862	0.018377822975099885	0.008341730897595125	0.007217691510322398	0.010283558894275836	0.005593928880730025	0.001653421722539806	0.0037500944028391655	0.0008344060160599497	0.015596136020643366	0.03345088882470604	0.01589278251673068	0.014471027234263842	0.01966154204208182	0.000969573003530264	0.0034687302008937376	0.00045112344331390197	0.014702974778900086	0.04467398206307207	0.027793713999151336	0.013486122985614472	0.0008125555881546188	0.0009406875025886459	0.00057854129669947	0.008883586310566837	0.030126581298856606	0.005954968073523437	0.010707466230534252	0.0010700494458436704	0.0002828383794847781	0.01712779829899188	0.06091383489453771	0.00955430194783618	0.006816397866876991	0.0004582931297181495	0.008783086178847528	0.03235285674605643	0.01549474638480052	0.011203870795378637	0.0006701141172336157	0.0045854458118349765	0.0011029093903917025	0.0014062606174131877	0.006172985569081564	0.005214342378157736	0.01884125849611256	0.029726300030933298	0.027040453914318544	0.043068846905119806
7.38905609893065	85.67872552273482	0.0	0.005488623887466847	0.00034633516798908913	0.000522123118419262	0.0005578576603932051	0.0005697925784160231	0.00022137984210143406	0.0004418075850606672	0.0003737934463622541	0.024672477998394803	0.12525132787788665	0.026127303658569384	0.007250842496608034	0.009883009972655109	0.01591326366748085	0.011551653734725756	0.00935593861157279	0.005430773799690054	0.0043726540957301765	0.0016876666322409712	0.011184559399282732	0.052050449458325	0.018782841640088782	0.02816628139592693	0.005103082383886084	0.0030951743345135055	0.002970378869581965	0.0023967734058630047	0.002111150287351508	0.000408102125582938	0.0035762340785271927	0.01761901843164498	0.009773922483904695	0.008567495496121761	0.010449880544323109	0.006309260806870388	0.0017544980752886806	0.004576006514501245	0.0007677567408446563	0.014829284719649167	0.030833906531130155	0.017291125852584986	0.016698159642379428	0.02078744669618479	0.0009947887438055726	0.0037559166629317206	0.0004441918132710375	0.013986899253389985	0.04319632456465819	0.02801074030953748	0.014336827118310287	0.0009167769896052363	0.0010806447573666448	0.0006406205745609297	0.008735955515361635	0.029060066192627406	0.006734020374586794	0.012785300525516418	0.001239791884680954	0.00027916361399101463	0.016291089559670468	0.059164023836316984	0.009825207462196712	0.00706680191877779	0.00045089999396191055	0.00834728246126794	0.02976495696568232	0.01566819103003103	0.012095915794414136	0.0006787274138769556	0.0042793405429747905	0.0011917763024345532	0.0014751913616321834	0.006153101907202354	0.005190387095247941	0.01857807440899205	0.02788397146456219	0.025539460452627893	0.044036155387807474
20.085536923187668	85.75506140059741	0.0	0.005210774006204512	0.00040999157650276356	0.0004945152616076575	0.0005378648606203431	0.0006620085598760747	0.00024759556047855477	0.00048371133148611005	0.0004481844334021246	0.0240951035093119	0.12641104859724456	0.025474197137945347	0.0073676773374143426	0.010452062260149086	0.015813877742669638	0.011264710718257371	0.00953834219117111	0.005349901527808681	0.0047366468354795395	0.0016630076259791912	0.010865674635951507	0.046462567488510235	0.019896948467306916	0.0274715888137266	0.00569583507073271	0.003267287670089731	0.0032935146998682415	0.0028370774858666034	0.0024790592517499243	0.0005154750574244784	0.003779595740230084	0.0166503203443088	0.010701058816182472	0.009449553719153951	0.011250640107492863	0.007148125145019992	0.0020075457431434217	0.004831672103180981	0.0007100683013458108	0.013623458770916438	0.02718671534457296	0.01848242259826186	0.018478378163369818	0.022506927505386007	0.001117265733407636	0.004102192201552475	0.0004158217553012506	0.011393805339392847	0.0425816545084835	0.03154252697298236	0.017156556490754843	0.001050096912257202	0.001204605769231574	0.0007396168752853477	0.008738828195819311	0.027803317087247682	0.0074460814878813735	0.013799374302461642	0.001412208622679129	0.0003207738295113888	0.015027893965817432	0.05547701940868664	0.010375038908366734	0.009058707928804241	0.0004917753327018087	0.008302264327844804	0.02551159556693153	0.015753670614981737	0.013855033778316117	0.0007591133106505467	0.003973883395362917	0.0012274624127116306	0.0012746017250426526	0.006448099971381397	0.004913741551654494	0.01803197108704781	0.02665854801777097	0.024472363752332887	0.04730975674194277
54.598150033144236	85.79820776634583	0.0	0.005287259895783172	0.00048617486350056735	0.0005536397331289322	0.00044304712176412826	0.0008575644444655157	0.0004066551322117717	0.000488970258956667	0.0006630239717868242	0.02279561396967962	0.14110283860106804	0.030220410288069977	0.009843123588906984	0.011463022870946495	0.014663761194601041	0.011312960783071594	0.009606342930039856	0.006318493743472824	0.0052911645656736435	0.0018195575185595554	0.009956167932942217	0.039280951065335766	0.018812579746697006	0.02470371605400475	0.006125942089995626	0.003949065357608796	0.005183941281566023	0.003853110114623675	0.0039721899352149	0.0006213902927186948	0.004005549786464282	0.014374592621869537	0.015776323580451942	0.014602580992654338	0.010456006583547346	0.010348952752557603	0.0025991807080671895	0.0077630347878517615	0.000761552061906002	0.013125244231347076	0.02152971217183526	0.023690483766845936	0.025382120632147644	0.02257022444493613	0.0013526601190673804	0.004917103869296537	0.0003365816060294585	0.009767415012485257	0.03787042899720576	0.02802408017491742	0.018576555715327833	0.001758749990746672	0.001833590442202782	0.0009372183233781551	0.00809024357886394	0.021581832092145887	0.011178677965830637	0.02169547774234573	0.002243028918747059	0.0005375837386338481	0.012888806954666005	0.044928075817902376	0.009812931446480173	0.009587750849393548	0.0004910789004046689	0.007020061504937411	0.017691231878094415	0.01536678193811211	0.01472302648846081	0.0011584360459023504	0.0026907601971669893	0.0014603769694627024	0.0013320458526243984	0.007583907774629465	0.005500208492194479	0.012901219862423116	0.021531494407766603	0.02053499649364712	0.04502734136963021
148.4131591025766	85.91658369288638	0.0	0.005882342253309093	0.0006144966923018508	0.0007899399888497391	0.00041952610503459363	0.0010331086676556918	0.0006678965491055495	0.000539451140693557	0.0010643547148606808	0.022873027896861124	0.1672773757253256	0.03070626001746997	0.01234120293580963	0.011598047538741435	0.014047259138357764	0.011331030174949096	0.010638447599265426	0.007144555019945237	0.005809656945241132	0.002062303791939066	0.00962436636180289	0.033291412250285486	0.018446735125435567	0.022199885056848136	0.006566142476078906	0.004008469915568759	0.007615125436780935	0.004286217205009134	0.005764115589546374	0.0007189131950070946	0.0037756585199268493	0.012532817678241355	0.020255545581845703	0.017580906871046298	0.009541985536638733	0.012349086763559832	0.003535336671336306	0.009300322678071102	0.0010750009485763364	0.013393558066589706	0.018605274591166125	0.02637296342961044	0.029076717659278502	0.018840526333885818	0.0017374478259964796	0.004523648828774909	0.0003088470604216478	0.009403551558772089	0.03286023640296499	0.022643284355468717	0.01676464973067327	0.002681135418805219	0.002574895568914974	0.0010753620260531365	0.007774173595059134	0.016789901115149674	0.015688275786394174	0.02892068089149314	0.002638612381246873	0.0008408124130030533	0.011415859081728529	0.037021477841575126	0.010066353375587735	0.00901824216045555	0.0005258135392073182	0.005396772005719585	0.012591933471388156	0.014405714839385055	0.013302841251464246	0.0018366370588742144	0.002323150657340018	0.001363020874668812	0.0015033988619410205	0.00996211055043965	0.005745701746957231	0.008779279549737883	0.017644268642391794	0.015369212148274969	0.03890533054581895
403.4287934927351	86.01283327801747	0.0	0.006719394826601074	0.0008354049051659769	0.0010659290859503382	0.0005113002897770215	0.0012231222731996574	0.00098550702015217	0.0006669915092005218	0.00171457415941685	0.024680700714855477	0.2060107593678695	0.025836670875470837	0.014469773810365603	0.011378219251072567	0.01452289074255756	0.010981918854408867	0.01206437143414967	0.007388471188097623	0.006349404345794529	0.002412389449107665	0.00942144790169175	0.02641351855558277	0.01952619783195993	0.01968361443718486	0.007567122172771673	0.003624662264170453	0.010144853107158583	0.004417736515563181	0.007815910971396726	0.0008523778357497076	0.003522659775871247	0.010972237632526959	0.021853138867858255	0.017832113912856634	0.009083937383837462	0.013357826974416646	0.004894353434865491	0.00885802211518759	0.0014325060713444677	0.014109094050958788	0.01683476934615664	0.026348235455921656	0.028929990887443385	0.013969338324511665	0.0022388197804084345	0.003429647280882299	0.00037139701254918753	0.009098183987764312	0.027730749930655677	0.01803898305788327	0.013679966547842431	0.003794631182915967	0.003305078457263463	0.0011837127041755785	0.008287102026106895	0.01374959916421138	0.019910183514734697	0.03340161666551712	0.0026127222982966197	0.0011159921399796218	0.010020562007466892	0.030676255567529308	0.010828886325810368	0.00901149539830499	0.0006227476864761997	0.004040985385530369	0.00866098184271064	0.013146802934162172	0.010195452860917427	0.003094711592206261	0.002790410479787742	0.0011283247910312552	0.0015282625415496307	0.013926842157186627	0.005671484891210164	0.0057507941916040955	0.014798848925296869	0.010190195489070929	0.030684109250761055
1096.6331584284585	86.10908286314859	0.0	0.008258208875609489	0.0012545544991194018	0.0012835303977158617	0.0007784223319267172	0.0015009023087660235	0.0013223885859141517	0.0008730976402711245	0.0028093735361892995	0.029886156034454693	0.24594844999962026	0.01893310256031868	0.015698248900497164	0.01137914313530362	0.016637912807589427	0.01065488984938312	0.013355622959347915	0.0075309275366244235	0.006752060801058317	0.0031229661873864722	0.009099279935648087	0.019180063169670972	0.021130583705839832	0.01672548475798504	0.008866434810155742	0.0032839527547989986	0.01276025829826608	0.004365368808486512	0.009369284599345572	0.0010830901395685235	0.0035901051430865475	0.009097445002638644	0.019363771035432038	0.01543090934695033	0.0094076152560016	0.014519534591892255	0.006880959947509349	0.006986100409216586	0.0016421477376965688	0.015343984693727112	0.015145314929812886	0.024067341832146177	0.024831483226543237	0.010848819521063976	0.002602951073898712	0.002598826382895582	0.0005753815565274099	0.008383099151829035	0.023396574354544137	0.014496283849164801	0.010360123991717561	0.0049222882968846466	0.003789688372440209	0.001268487547957796	0.01002583392295317	0.01175280951140165	0.0220556150450071	0.03281774219469112	0.0025052592420858337	0.001147943940672417	0.008490160696054074	0.025824846433146174	0.011885218279009797	0.009363569358158087	0.0007846908327724752	0.003639731689271679	0.006678860225813985	0.010832345994409878	0.006182552752965365	0.005426436092871072	0.004420733871290778	0.0010388738882530484	0.0011573879358408624	0.020827300763909734	0.005390032464284256	0.003937343479983336	0.011868231190949744	0.00707731407750976	0.021476168938255887
2980.9579870417283	86.15333554596748	0.0	0.010745933718468357	0.0020998128498715372	0.0017008806285753052	0.0014658580208103636	0.0021582028729026635	0.0020988093964551553	0.0016185171920859638	0.005749370129603774	0.042754665673091045	0.2415184229489015	0.012400348041647597	0.014404503684888164	0.013500918976226926	0.021405392538439358	0.011451299992085748	0.01648278905966693	0.009851605850012836	0.006432212188207871	0.003948002266038987	0.008711841196270638	0.013000819199825696	0.020379211949605763	0.012042711137021886	0.009735867632850448	0.003616561099438499	0.017445396140716964	0.00454552401801919	0.008320682067151267	0.0014798379907041343	0.004583979506329305	0.007202095195882864	0.01645134478126175	0.01113534931509132	0.012151903024197492	0.017374012229719557	0.01082178142906268	0.005070800414307145	0.0018941163748472237	0.01880597591747711	0.01261391714039325	0.020142520509389552	0.018376909529249606	0.010320805946752581	0.0025334881501618603	0.002464808462481137	0.0010576588395412865	0.008925453852511816	0.022316527933554233	0.01074365944708776	0.007476436096044854	0.006985914932237589	0.0038262627165371664	0.0011340924876809572	0.01275056393885473	0.009665620545656353	0.02137004781226482	0.025823466873876214	0.0028525804705729135	0.001218598581601517	0.008263848438278692	0.025234289924841013	0.013718936167168422	0.008452391904893117	0.001392287577688451	0.004537116361138581	0.007887979345688318	0.007412324027476412	0.0029878273064165286	0.009385408133667476	0.008084244771895004	0.0013132563050619302	0.0008926476739173298	0.03560248814665008	0.005172385091858156	0.003033047339680486	0.008907543270878202	0.006379308050265852	0.012185979248324694


==> data/lsqrs=0sigma=0.0.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
1.0	0.09068482429914822	0.0	0.021961166537899448	0.02201683682030875	0.06111016706033225	0.02231601637553374	0.06135814196616546	0.09118271355761634	0.0604653418375458	0.09075526911550244	0.0899428998237315	4.877270651873386e-5	0.020393773905280903	3.8890812853148196e-5	3.918005723829439e-5	5.037039799757245e-5	3.865402230989651e-5	0.029655029864728715	3.823219520887384e-5	4.365930628936241e-5	3.3852011805050996e-5	0.020054871889869173	0.02940504794936661	4.1257145196556846e-5	3.638313292113126e-5	3.6632891849025604e-5	4.772944597892731e-5	4.8992825255520185e-5	4.60277399736858e-5	4.311361406163483e-5	0.08472224854440959	4.048812979259371e-5	3.41572881076665e-5	2.798268887457885e-5	0.01984284042677787	5.6715541824302433e-5	0.02971717344656525	0.08375918202353591	3.970770806821285e-5	4.424451059172102e-5	3.9580646109441676e-5	4.7665553675449935e-5	3.581327407978005e-5	4.431139813621366e-5	5.791500808899272e-5	0.08180646724149816	4.753580563709578e-5	4.75788934163922e-5	3.528988415230311e-5	7.109310689142665e-5	5.30352650865889e-5	6.56702469199309e-5	5.7206090133710514e-5	5.766298019834194e-5	6.932593561393362e-5	5.949949617267187e-5	8.68305215132673e-5	5.216376119896321e-5	0.024998793785991822	6.186118727957074e-5	3.819566817022457e-5	5.256208208456761e-5	4.8564923866467525e-5	4.980103986984743e-5	5.964737921610057e-5	5.7697181902177484e-5	4.3359121961947285e-5	5.324747729814566e-5	3.8047242281787335e-5	5.1398897070902565e-5	3.476657735902195e-5	5.5658949724804904e-5	6.493323596412095e-5	3.7096135017047136e-5	6.046270590574901e-5	5.532255625776597e-5	4.083193406547655e-5	4.3448829616938645e-5	5.229975420761347e-5	3.844617091274933e-5	4.7678842533853306e-5	4.674988048799769e-5	3.5629073423543315e-5	5.219165120196485e-5	5.623921166275193e-5	4.496475844647017e-5	0.02488832255336366	5.0939326997510844e-5	5.919701256930544e-5	4.867475846400914e-5	6.86521227660329e-5	5.94267709569991e-5	4.370491937853757e-5	4.9562166757749384e-5	6.346899886751985e-5	5.131947085180194e-5	7.923085281296858e-5	4.222998863178413e-5	5.1736550605782546e-5	6.360740675360239e-5	4.674515899087411e-5	6.680417383596539e-5	4.906390343632199e-5	5.344831556347324e-5	4.7395673444312105e-5	4.24175427417685e-5	4.1708936869436584e-5	5.55433879731999e-5	4.234746932590209e-5	4.5285498737347344e-5	3.4370499534805235e-5	4.6919433032547567e-5	4.4682214021330684e-5	4.313060091886409e-5	5.760585569917754e-5	3.9590344892767156e-5	3.785786102483819e-5	3.5997471460477904e-5	6.053501937546288e-5	0.024310418878569974	4.000404643538605e-5	6.086258873130002e-5	7.801404689539775e-5	5.431893740622312e-5	4.718151225658507e-5	6.078299422543564e-5	5.00569196632723e-5	5.123542778577754e-5	4.7174663818357385e-5	5.057849919932459e-5	4.9542544166488394e-5
2.042727070266142	0.0906840368980897	0.0	0.021962500194399204	0.02201662954063895	0.06110958190738824	0.022316224629526413	0.06135809675095289	0.09118235960295247	0.06046447211981255	0.09075465380861193	0.08994440586127483	4.874613805648294e-5	0.020395059525310667	3.890680001417452e-5	3.915851690243373e-5	5.037910037642337e-5	3.859777941839551e-5	0.029656283541451802	3.82686178523007e-5	4.3642731904861194e-5	3.387519924885586e-5	0.020054344604215013	0.02940527374227042	4.125572655668316e-5	3.635245168701629e-5	3.66130825552676e-5	4.77588365931464e-5	4.899546381305836e-5	4.601354109043222e-5	4.31327702443935e-5	0.08472312702954721	4.0504016640171856e-5	3.416476766011408e-5	2.7985115901391885e-5	0.019842632204891037	5.674985733815984e-5	0.029717781146340178	0.08375685148093365	3.972016702286305e-5	4.4210523096079336e-5	3.956601784178376e-5	4.762197286250968e-5	3.5789231194435326e-5	4.431376587553093e-5	5.7918631389415865e-5	0.08180557064145812	4.7511001453675735e-5	4.75587934399939e-5	3.525843886922224e-5	7.10889496841766e-5	5.306097397803922e-5	6.572382236635242e-5	5.721282913830967e-5	5.764200270628207e-5	6.930984178965302e-5	5.948444258666734e-5	8.687543004305427e-5	5.2127804477741914e-5	0.02499930691031779	6.187879217788276e-5	3.820326623708447e-5	5.253155240826985e-5	4.861162142945612e-5	4.976578819358843e-5	5.9654128733742465e-5	5.769871825865954e-5	4.3340890610059756e-5	5.326414469071786e-5	3.8062303417392064e-5	5.139331532925253e-5	3.4767168168941386e-5	5.566702040083315e-5	6.492566914651857e-5	3.7118908288343395e-5	6.0489445621084774e-5	5.534110727380057e-5	4.082538781439525e-5	4.342819522505756e-5	5.230440354243996e-5	3.8431444478376975e-5	4.768389645579886e-5	4.6742194137747234e-5	3.5672303837493346e-5	5.218272610706281e-5	5.621489379985812e-5	4.491799328482288e-5	0.02488859126374954	5.094783758766596e-5	5.917165947677303e-5	4.8634858853883556e-5	6.86366591208213e-5	5.9396937441144735e-5	4.369231735671813e-5	4.954887317006065e-5	6.346277863065729e-5	5.1288168562500215e-5	7.922114421921779e-5	4.220890209140572e-5	5.1734477786298796e-5	6.35543914605011e-5	4.675431864298727e-5	6.677314744588357e-5	4.9008471701541036e-5	5.3456653329599504e-5	4.742268971652818e-5	4.2417438533579144e-5	4.169925419799966e-5	5.5501205210172175e-5	4.234665411342187e-5	4.524586404194084e-5	3.437151093791876e-5	4.692352200972048e-5	4.465077396330796e-5	4.316318208216375e-5	5.7553046172199035e-5	3.9608559360464805e-5	3.784820585827349e-5	3.596503835037021e-5	6.058433991302797e-5	0.024309616513763507	3.9990230416689657e-5	6.0894954401405695e-5	7.798110616747764e-5	5.428404105655609e-5	4.7162718950800864e-5	6.076064748647622e-5	5.0065437402417335e-5	5.123745159531763e-5	4.715222742294477e-5	5.058710605280512e-5	4.951574516390908e-5
4.172733883598096	0.0906828669159335	0.0	0.0219652204676347	0.02201620478385275	0.06110838112578074	0.022316646615592687	0.06135799709185779	0.09118162748395599	0.06046268964505692	0.09075339022415838	0.08994746798671904	4.869266588368488e-5	0.020397681905070183	3.894061753604146e-5	3.91154054805336e-5	5.039746817473436e-5	3.848427262466816e-5	0.02965884003790268	3.8343825270786986e-5	4.361002651010192e-5	3.392340386501611e-5	0.02005326634771932	0.029405731987646164	4.125385648474484e-5	3.6290647106879474e-5	3.657331850097101e-5	4.7819783706272706e-5	4.9001754438253746e-5	4.598530921429836e-5	4.317263172386899e-5	0.08472490915019887	4.053776349812838e-5	3.418087886210988e-5	2.7991139936130466e-5	0.019842204801543473	5.682079845770054e-5	0.029719018696741442	0.08375208563199736	3.974686013036994e-5	4.4142278454213536e-5	3.953736229801273e-5	4.7534164010327633e-5	3.5741209225030986e-5	4.431920915143493e-5	5.792660534302514e-5	0.08180373144926384	4.746133738760623e-5	4.751850096629489e-5	3.5195331410726435e-5	7.108169633071605e-5	5.311416235391463e-5	6.583435259007384e-5	5.722752197565176e-5	5.760015821810172e-5	6.927785091082469e-5	5.9454677916485375e-5	8.696820829321777e-5	5.205551407052405e-5	0.025000352659146102	6.191557863788772e-5	3.8219834609259926e-5	5.2470129522109235e-5	4.870792961337293e-5	4.9694663051959944e-5	5.966892212802452e-5	5.7702765439947697e-5	4.3304670707811925e-5	5.3299023191919785e-5	3.809402375167141e-5	5.138311928752181e-5	3.4769200027427665e-5	5.568452843477275e-5	6.491117357027133e-5	3.7166409230228077e-5	6.054479687065649e-5	5.537982541597923e-5	4.08131990482663e-5	4.3387075641616536e-5	5.231473303727612e-5	3.840222729681826e-5	4.769551478360733e-5	4.672726233116836e-5	3.57613805994409e-5	5.216556590225645e-5	5.616639323641496e-5	4.4823344277588975e-5	0.024889137465836757	5.096623401742591e-5	5.9120979165810875e-5	4.855401933662466e-5	6.860585672756817e-5	5.9336867810713625e-5	4.3667907070800104e-5	4.952251251908879e-5	6.345110610744211e-5	5.122565116248211e-5	7.920221171249028e-5	4.2167031294469774e-5	5.173168832022155e-5	6.344743528230806e-5	4.677459170002067e-5	6.671115005126406e-5	4.88966428437165e-5	5.347429232145962e-5	4.747889039113955e-5	4.241850823830308e-5	4.168042167021011e-5	5.54159785372447e-5	4.234564578819889e-5	4.51661232396778e-5	3.437430058002495e-5	4.6932370935853984e-5	4.458757810657863e-5	4.3230659555083717e-5	5.74464503383025e-5	3.964669358370183e-5	3.7829753986818394e-5	3.590011675576921e-5	6.0686016905692986e-5	0.024307976306818472	3.9962970311343536e-5	6.0962444901967375e-5	7.7915047670665e-5	5.421356554100415e-5	4.712540594876241e-5	6.07161246500619e-5	5.008366904845988e-5	5.1242241514105144e-5	4.710761389937257e-5	5.060561376160988e-5	4.9461894245800984e-5
8.5237564610426	0.09068230339843994	0.0	0.021970760512418263	0.02201533155591258	0.06110590553309446	0.02231749441183053	0.0613577632069281	0.09118009423111065	0.060459024129168426	0.09075078132904728	0.08995366365669825	4.858675677842604e-5	0.020403022944670467	3.9014513406157766e-5	3.9031034446334734e-5	5.043744442692697e-5	3.8258152150893906e-5	0.02966404386579595	3.850080010205288e-5	4.3548001229971546e-5	3.402535688759933e-5	0.020051058973498456	0.029406655637563065	4.1254307009318374e-5	3.616800660742987e-5	3.6495003327992655e-5	4.7948063056459694e-5	4.9018346362693054e-5	4.593084954294984e-5	4.3257092751242894e-5	0.08472849807867965	4.061207707253497e-5	3.421724772019988e-5	2.8007875887025908e-5	0.01984132316604258	5.696921568794172e-5	0.029721530821370943	0.08374232880530541	3.980654930074777e-5	4.400778613081646e-5	3.948391838480211e-5	4.7359841508484746e-5	3.5647648482169906e-5	4.4332846598263676e-5	5.7945270583753024e-5	0.08179994258136658	4.736405988296326e-5	4.743937812285868e-5	3.5071102417329083e-5	7.107202523121431e-5	5.3225601379993126e-5	6.606466410633581e-5	5.726138366438572e-5	5.7518862965715164e-5	6.921617558360088e-5	5.939797401263756e-5	8.716205804133811e-5	5.191266137672554e-5	0.025002478763249344	6.199414774933042e-5	3.82580318512582e-5	5.2348567927214724e-5	4.8908472948905496e-5	4.955304657200744e-5	5.97033180180315e-5	5.771480612072177e-5	4.323492793284557e-5	5.337372333241485e-5	3.816278439295346e-5	5.1367299137362035e-5	3.4776775961332997e-5	5.572453591765202e-5	6.488555700766039e-5	3.726751758325541e-5	6.0660891130498696e-5	5.54623366314886e-5	4.0793218643548695e-5	4.330736099930853e-5	5.233928980324566e-5	3.834613710768793e-5	4.772462465176566e-5	4.6699955991449165e-5	3.594653440565459e-5	5.213496335123455e-5	5.607219792605693e-5	4.463365729126498e-5	0.024890241986266128	5.1008014618295354e-5	5.902206177414519e-5	4.839164836077358e-5	6.854619929616082e-5	5.921778547454026e-5	4.36235812643559e-5	4.9471966049278626e-5	6.343155636085623e-5	5.1103861572906465e-5	7.916727463567023e-5	4.208649813284654e-5	5.173198973091337e-5	6.32345197268883e-5	4.682249469833478e-5	6.659024470440745e-5	4.867403365103652e-5	5.3512845735693106e-5	4.759790435318375e-5	4.242602033066049e-5	4.1645883075269015e-5	5.524579153418976e-5	4.2346314582072866e-5	4.500831257286668e-5	3.4383003549510206e-5	4.695250759835038e-5	4.4462756196743755e-5	4.337233251625212e-5	5.723402131383366e-5	3.97284397295843e-5	3.7797340167943866e-5	3.5773027268593916e-5	6.0897569686990205e-5	0.024304620863884182	3.9911284430030206e-5	6.110602320379906e-5	7.778521766933399e-5	5.40729601261335e-5	4.705365511475768e-5	6.0629851631169175e-5	5.012436684055085e-5	5.1254750097526045e-5	4.7021539354070957e-5	5.064726747042346e-5	4.935559728339332e-5
17.41170806332765	0.09068874603517517	0.0	0.021982007936501628	0.02201352480767744	0.06110075464633411	0.02231916743607859	0.06135716015633112	0.09117680616797937	0.060451435689032225	0.09074533753196524	0.08996607387850702	4.8384116244132494e-5	0.020413867884974506	3.918534689154218e-5	3.887394635326873e-5	5.0529259615897136e-5	3.782000707477845e-5	0.029674597626394465	3.883528712216162e-5	4.3441071624074726e-5	3.424801478103406e-5	0.020046530248022408	0.029408490954531352	4.1272894173656824e-5	3.593240937049641e-5	3.634707292643266e-5	4.8225740433198505e-5	4.906771196765454e-5	4.583288844586651e-5	4.3442170778558526e-5	0.08473561657762346	4.078612476403979e-5	3.430583746241778e-5	2.806039356245639e-5	0.01983948682993469	5.7286866037740965e-5	0.029726596812443103	0.08372230974795329	3.9949819673266896e-5	4.3753371774514676e-5	3.9395786829975575e-5	4.702461746523508e-5	3.5475301394041514e-5	4.4371100872128026e-5	5.799320831428129e-5	0.08179207113544326	4.718261420405968e-5	4.7290916181767906e-5	3.483671474356918e-5	7.107354343934912e-5	5.346475390430028e-5	6.655384944520788e-5	5.7346448010340946e-5	5.7370084611619057e-5	6.910537028595103e-5	5.9299107653726736e-5	8.757593464640866e-5	5.1640773719379554e-5	0.025006780122007754	6.216879535519077e-5	3.83540628681155e-5	5.2116411966059946e-5	4.9333883974923056e-5	4.927893868203717e-5	5.979083441778817e-5	5.775498590619898e-5	4.3110011839414884e-5	5.35405768702242e-5	3.8319630119519554e-5	5.135566952640006e-5	3.480639903827688e-5	5.5823795412644676e-5	6.484974515763612e-5	3.749091185564559e-5	6.091053330288706e-5	5.5645024866090056e-5	4.077275521667232e-5	4.316222166761214e-5	5.240373784193768e-5	3.824641364246601e-5	4.780631651028766e-5	4.665738596797451e-5	3.633796526807483e-5	5.209086395192533e-5	5.589995332371566e-5	4.426130505823447e-5	0.024892451809296386	5.111072870531328e-5	5.883906410903255e-5	4.8071408161590654e-5	6.843782490409145e-5	5.89895245446918e-5	4.3555960356628564e-5	4.9382368568908225e-5	6.340937632361401e-5	5.087952958896395e-5	7.911136213777007e-5	4.194264415088926e-5	5.1757395310602353e-5	6.282262506602372e-5	4.694718446143128e-5	6.63670054311045e-5	4.824338057508631e-5	5.3602019360066325e-5	4.785842745411173e-5	4.246338468576198e-5	4.159157988040467e-5	5.49142914479223e-5	4.2358954423477015e-5	4.470695747273623e-5	3.441319368664753e-5	4.700215300666992e-5	4.422544973644234e-5	4.367759255905447e-5	5.682208314248063e-5	3.99113137820627e-5	3.7752941537970894e-5	3.5536282970882606e-5	6.134562524898619e-5	0.02429774635379179	3.982225548691276e-5	6.14229065600239e-5	7.754112529918037e-5	5.379961823667872e-5	4.692554536871894e-5	6.047294618778743e-5	5.0221776154009e-5	5.129156640365453e-5	4.6866622926693004e-5	5.0748263183152974e-5	4.9153782171847584e-5
35.567367400530664	0.09073334869269012	0.0	0.02200469805863629	0.02200974038721306	0.06108984977929609	0.022322344602822435	0.06135541527795891	0.09116945198314313	0.060435522792499405	0.09073374902347338	0.0899904161491745	4.802607419150239e-5	0.02043575221807762	3.961552287115193e-5	3.861544012238491e-5	5.075839074610256e-5	3.7022433065974864e-5	0.029695842003914622	3.957509961967547e-5	4.330356538790423e-5	3.4761733741715344e-5	0.02003719920610443	0.029412028836018306	4.1383279534707685e-5	3.551230953382981e-5	3.6094222573239384e-5	4.8857027551131817e-5	4.9231921215064216e-5	4.5687252373090096e-5	4.3871611280109003e-5	0.08474928485472243	4.1232844425775656e-5	3.454533240101736e-5	2.8242810584769592e-5	0.019835590829254263	5.7994894458546056e-5	0.029736675898406742	0.0836810572340281	4.0329852658598607e-5	4.3316927061737784e-5	3.93018353794248e-5	4.642536800004066e-5	3.5200318049115976e-5	4.449172058532301e-5	5.813120118388033e-5	0.08177545346414043	4.688278731145011e-5	4.704161958661726e-5	3.443743344467049e-5	7.116377817835159e-5	5.4000273842139385e-5	6.762976837708075e-5	5.758515512479342e-5	5.713690777141137e-5	6.894117533852838e-5	5.916679883624373e-5	8.849456945473139e-5	5.116704438509831e-5	0.025015395401501078	6.258350497955646e-5	3.862401908170685e-5	5.170837021046894e-5	5.026737299654446e-5	4.8781091984328885e-5	6.004014880868942e-5	5.7900765355471014e-5	4.29267365524241e-5	5.393973406702172e-5	3.870710321829337e-5	5.141651483728105e-5	3.4924745305347786e-5	5.6098256301789976e-5	6.484426894395743e-5	3.801631445203824e-5	6.147143953171682e-5	5.607611902475901e-5	4.081442819574653e-5	4.293816695933812e-5	5.259387691486638e-5	3.810350507858749e-5	4.806415099354337e-5	4.662448297441018e-5	3.719170179572923e-5	5.2076225122921716e-5	5.563076556007483e-5	4.356278082384714e-5	0.02489677515172135	5.139163731716276e-5	5.854342941062156e-5	4.746419364265683e-5	6.827171701234821e-5	5.8584687835323604e-5	4.351200290571325e-5	4.925531787812072e-5	6.343677119401432e-5	5.0521297447251535e-5	7.906045913003643e-5	4.173332666045691e-5	5.191068076631044e-5	6.207571161264453e-5	4.731185912570085e-5	6.600831918125443e-5	4.7462167669527046e-5	5.3826821792244513e-5	4.846191586531994e-5	4.262982160945977e-5	4.154713454702431e-5	5.430308994804399e-5	4.243094991083289e-5	4.417752410130933e-5	3.4525585171337234e-5	4.713838743179334e-5	4.381313136988665e-5	4.436614945455408e-5	5.607081926727786e-5	4.034976917182881e-5	3.7751473101962505e-5	3.51463978819959e-5	6.232583927832273e-5	0.02428362121632676	3.970830754077632e-5	6.216661031017367e-5	7.712884625062044e-5	5.329804736281654e-5	4.6739245574210185e-5	6.023158086334189e-5	5.0479103189904107e-5	5.1412867534424196e-5	4.663578110816529e-5	5.101969887597553e-5	4.8804263946449694e-5
72.65442420716546	0.09095340236179304	0.0	0.022049889843427824	0.022001635906283706	0.06106604328975837	0.022327868943105168	0.06134979128881567	0.09115187310825	0.060401371196101505	0.09070820359622216	0.09003607688169026	4.75175346640081e-5	0.02047936475859398	4.081862219995082e-5	3.833707129074415e-5	5.1393452798166035e-5	3.578566336188704e-5	0.02973796303145018	4.1312889125293654e-5	4.334740075199881e-5	3.604708249297484e-5	0.020017823477950957	0.029418402230657604	4.1900284135610414e-5	3.490003352350207e-5	3.577610950575867e-5	5.0404205935642834e-5	4.982198266945667e-5	4.5609238991734236e-5	4.495515332185483e-5	0.08477369353959906	4.25123609404558e-5	3.52695958934036e-5	2.8917968698371254e-5	0.01982705177212601	5.967788622206532e-5	0.02975617797928244	0.08359537419193534	4.145691438476717e-5	4.276016764977295e-5	3.945493821675224e-5	4.554511714887803e-5	3.494975448049644e-5	4.490780828399701e-5	5.8573039029246336e-5	0.08173935348764796	4.655570834778286e-5	4.6749469315163896e-5	3.3942470282359795e-5	7.169812849578785e-5	5.528162807602986e-5	7.01353166741183e-5	5.8332484365580694e-5	5.694440549595329e-5	6.885512131094935e-5	5.917785674857922e-5	9.066461836763048e-5	5.052791032669794e-5	0.025032302987681224	6.366320514707305e-5	3.947240209948409e-5	5.114077819398659e-5	5.2432985349997805e-5	4.8012916700523243e-5	6.083177549931847e-5	5.845336747657418e-5	4.284124991954831e-5	5.49885314682964e-5	3.976774309902573e-5	5.187956590402979e-5	3.5397873686482116e-5	5.694615763526325e-5	6.510520627356504e-5	3.936719009403621e-5	6.282033824688338e-5	5.7189280910614496e-5	4.123601712108415e-5	4.27710275571304e-5	5.321699011393652e-5	3.8055685257973636e-5	4.895586099811232e-5	4.677420725053436e-5	3.915350926577341e-5	5.23498834730132e-5	5.541324214700231e-5	4.2386369148147506e-5	0.024904837162690194	5.2250741773297154e-5	5.825432197294253e-5	4.641349489057414e-5	6.815443791572064e-5	5.8005038182031346e-5	4.380265989250475e-5	4.922106252602064e-5	6.378476343515344e-5	5.0190438535326277e-5	7.921103310404976e-5	4.164484292991594e-5	5.263001019866028e-5	6.093067313576505e-5	4.849878823368813e-5	6.566746028040759e-5	4.626109628869693e-5	5.445700897714797e-5	4.9981091545853886e-5	4.333133323878518e-5	4.172300441554436e-5	5.3318515663848326e-5	4.276329039437341e-5	4.344304990343805e-5	3.495813413627085e-5	4.755614474068684e-5	4.326268600134243e-5	4.603409939570694e-5	5.4899543859837323e-5	4.150459785000628e-5	3.8106130031013555e-5	3.472714114622515e-5	6.458739442956977e-5	0.024254445887203404	3.974947283555358e-5	6.407104652881356e-5	7.663256514608905e-5	5.25013744047475e-5	4.6660003068079594e-5	6.005641062378421e-5	5.123825241575025e-5	5.184572381482664e-5	4.6507846158211126e-5	5.183572859242491e-5	4.834223335343463e-5
148.4131591025766	0.09191901487744122	0.0	0.02213763611705122	0.021983657607172538	0.06101156615330951	0.022335424120363025	0.06133035375084003	0.09110613389185226	0.060325315944105826	0.09064884405642733	0.09011354010220517	4.7326535385399893e-5	0.020564147952729834	4.4514908876692204e-5	3.8726182872732414e-5	5.3335854016058884e-5	3.4784609251358915e-5	0.029818963350883333	4.5733262656544434e-5	4.468887417355225e-5	3.9579796139114996e-5	0.019977077816013607	0.029428083557146264	4.408773099276317e-5	3.460094719206502e-5	3.5894576558061316e-5	5.456221029184847e-5	5.201167080332317e-5	4.6303000855710346e-5	4.7964998708002525e-5	0.08480992685720827	4.654951851211418e-5	3.765668097472003e-5	3.147142702986116e-5	0.01980737605939075	6.402252053834335e-5	0.029791776196473586	0.08341509665206004	4.511282301649276e-5	4.291920599585836e-5	4.109494039877115e-5	4.507842549515567e-5	3.565236907434396e-5	4.640631779636257e-5	6.008587298007533e-5	0.08165735597420222	4.699744418100228e-5	4.699432230854143e-5	3.4180581187273276e-5	7.414233892302513e-5	5.861277015087423e-5	7.64412116117139e-5	6.085352850763511e-5	5.7645219596196175e-5	6.964077964217405e-5	6.0299553897560366e-5	9.62272237972861e-5	5.04962332204163e-5	0.025064142917222018	6.676582812487568e-5	4.235673768557428e-5	5.100911886098987e-5	5.7854229299113644e-5	4.7400744286106285e-5	6.353169156528492e-5	6.055840615361262e-5	4.378393676760878e-5	5.80264186233036e-5	4.297167511732594e-5	5.412604549198705e-5	3.7251135764493926e-5	5.9781929387363065e-5	6.669200450694143e-5	4.320085005656901e-5	6.63483398409192e-5	6.036111315429553e-5	4.340621824962748e-5	4.354925091248332e-5	5.539523989174429e-5	3.890007678348614e-5	5.218480909293761e-5	4.7916690266575256e-5	4.400515036886677e-5	5.408566276952356e-5	5.625589117964868e-5	4.095972057049251e-5	0.024918303950405667	5.510581946553409e-5	5.8886193552154696e-5	4.500837251461423e-5	6.877349189687667e-5	5.778074319648797e-5	4.588359214882933e-5	5.00249524166458e-5	6.562377330770789e-5	5.105677662361865e-5	8.050404579764824e-5	4.277071252366682e-5	5.566063626084179e-5	6.0071939643882025e-5	5.263341020394284e-5	6.649210689918151e-5	4.5325703139534773e-5	5.6402727336549367e-5	5.4190679086953535e-5	4.615769415987896e-5	4.310936533742008e-5	5.23189827394166e-5	4.415705563242707e-5	4.3291057235228895e-5	3.661982117458623e-5	4.8945656029031384e-5	4.327230171052522e-5	5.0453939075942895e-5	5.39187200718864e-5	4.485326600462065e-5	4.020648181882737e-5	3.533375719544452e-5	7.019557383242696e-5	0.024193675008040108	4.090089566485097e-5	6.943452955005737e-5	7.694798500609635e-5	5.1752669855431786e-5	4.765033947073599e-5	6.092652450286732e-5	5.368436005281607e-5	5.3443965365953175e-5	4.7572000629775045e-5	5.451264015339279e-5	4.837132423225744e-5
303.16757768254917	0.09582299431613674	0.0	0.022299808335698352	0.021941999110804345	0.060879878651424836	0.022337531237961956	0.06126227500109533	0.09097787181061906	0.06014795712974173	0.09050236397183602	0.0902144029687562	4.9875666605810555e-5	0.020721249732050626	5.6388537031366164e-5	4.2896766195970104e-5	5.9610209308466474e-5	3.826649188045195e-5	0.02996553183879352	5.784224933872933e-5	5.188655788546295e-5	5.0007058825507946e-5	0.019890058704095513	0.029435621572318313	5.264117853938662e-5	3.7404587293249124e-5	3.889968421391487e-5	6.663914957761387e-5	6.0009550249367976e-5	5.0808757251424135e-5	5.6955486741928825e-5	0.0848347565057469	5.992768169802727e-5	4.5777561703557574e-5	4.09262322126515e-5	0.019759291030716726	7.608102854729839e-5	0.029849012537969153	0.08302970204204103	5.7411665355813e-5	4.7900771699921215e-5	4.915008007012697e-5	4.891103685811225e-5	4.151984465363803e-5	5.173673240083193e-5	6.530149588351714e-5	0.08146086860615169	5.1922107595476476e-5	5.0528420629878084e-5	3.921272791166743e-5	8.397504891206726e-5	6.789293586720556e-5	9.35602321315858e-5	6.949634827509274e-5	6.297269928074417e-5	7.467220683792457e-5	6.661181297875215e-5	0.00011159834412066653	5.502171047106421e-5	0.02511931162869745	7.630226776176778e-5	5.2395435609085996e-5	5.441797536010995e-5	7.248132585961178e-5	4.9545455323510294e-5	7.286041484642e-5	6.82893279759472e-5	4.971559785966823e-5	6.738805643235092e-5	5.320563878079766e-5	6.330618562628966e-5	4.4156402317021246e-5	6.94782011127727e-5	7.372156560877922e-5	5.4884570708276236e-5	7.623100002416894e-5	7.004642755828919e-5	5.258851185173432e-5	4.912263155209233e-5	6.307428768796015e-5	4.3987075973250387e-5	6.379519561849548e-5	5.323452312509468e-5	5.695059839286588e-5	6.187068800035446e-5	6.260404962321657e-5	4.160144695280901e-5	0.024934858156962038	6.485871736883116e-5	6.459456243064936e-5	4.4851001125732945e-5	7.311797145974763e-5	6.0787925835375676e-5	5.557847055542709e-5	5.481913101504978e-5	7.341330877630586e-5	5.8292045757831786e-5	8.668580526562546e-5	4.9718641445951e-5	6.737701318508379e-5	6.367952386330285e-5	6.720924588883307e-5	7.366561212380238e-5	4.879355095310959e-5	6.271907787124388e-5	6.674111418924003e-5	5.689003620027656e-5	4.95926026561218e-5	5.383999379829297e-5	4.9558214242210936e-5	4.785986743295207e-5	4.275499474092293e-5	5.3686201092836794e-5	4.739870203988031e-5	6.312328199062791e-5	5.7023768165657046e-5	5.514624040024856e-5	4.937614851122829e-5	4.185027260803808e-5	8.509071740014987e-5	0.024065867031951446	4.713712720041481e-5	8.554802574084393e-5	8.229542934399182e-5	5.335286860749007e-5	5.370858325929518e-5	6.70956644458856e-5	6.183535811640336e-5	5.9254397785747706e-5	5.4470247310570384e-5	6.358856137738577e-5	5.1906856412046166e-5
619.2886177591568	0.10976891472194183	0.0	0.022573369369287784	0.021842744305922694	0.060551526592168385	0.022300912503214983	0.061036296775562014	0.0906108043684688	0.059721610124080816	0.09012847970014333	0.09023806291249507	6.357159193913438e-5	0.02098777789721825	9.324525096648347e-5	6.149734199630959e-5	7.951384654642376e-5	6.28974098131378e-5	0.030200856275107636	9.183546568355536e-5	8.016187045837681e-5	8.096420581268025e-5	0.019703302639640895	0.029411389910449625	8.294379050575414e-5	5.3692827896886395e-5	5.366004332488943e-5	0.00010242497636195677	8.721548252213718e-5	6.974704148666254e-5	8.399963172426229e-5	0.08473101946593058	0.00010329051995236423	7.236369343434652e-5	7.351216600933835e-5	0.019637554945643773	0.00011008757915593487	0.02991598627747844	0.08220098649868735	9.733565820307085e-5	7.252181533872745e-5	7.981154994235981e-5	7.16501360778077e-5	6.769124779612342e-5	6.930299595009322e-5	8.211648439703488e-5	0.08097409467307666	7.46881218258272e-5	6.72666891626077e-5	6.400259836775922e-5	0.00011895892066093183	9.396703293027894e-5	0.00014147721781643984	9.751206641664502e-5	8.574830599140922e-5	9.543663748082419e-5	9.24527664637327e-5	0.00015509731266810135	7.862191696741998e-5	0.02519998951416413	0.00010556319168999476	8.58354858449612e-5	7.269814897347302e-5	0.0001132113730831104	6.423444960969181e-5	0.00010325872552985005	9.424580990944154e-5	7.423803735069218e-5	9.592052499942642e-5	8.529642582595507e-5	9.579407506238222e-5	6.752912307395342e-5	0.00010101567883143011	9.987714920573305e-5	9.066031720811168e-5	0.000104116732734828	9.963736661937286e-5	8.639790093705203e-5	7.263404098924859e-5	8.866246050525181e-5	6.467932780784015e-5	0.0001028305821551901	7.325613618661273e-5	9.279133981365181e-5	9.102799764315523e-5	8.998566668989998e-5	5.4262297657512845e-5	0.024933468535749823	9.676040155371339e-5	9.013372515475359e-5	5.328329989268178e-5	9.1563556148447e-5	7.782423747153336e-5	9.291043535678593e-5	7.448879499629415e-5	0.00010170541952717703	8.955473086618839e-5	0.0001103267775953679	7.805370058649063e-5	0.0001079544135255877	8.795668885966138e-5	0.00011589003342901088	0.00010549917961354108	7.210340919401192e-5	8.277310076172819e-5	0.00010445829638036381	9.391707392053282e-5	7.393570621026444e-5	6.759470770283484e-5	6.84822246758443e-5	7.258108447097855e-5	6.347283286648332e-5	6.917489104957414e-5	6.881369325581465e-5	0.00010031412131888979	7.94736015128407e-5	8.621883003714503e-5	8.287001996351376e-5	7.170462127627349e-5	0.0001254800317950064	0.023797157467923997	7.226420517939607e-5	0.0001336096975847383	0.0001073873812267596	6.617026498573077e-5	7.797413411439157e-5	9.322662140453912e-5	8.789810657290505e-5	7.88915607638875e-5	8.298114413215764e-5	9.318968195221703e-5	6.979823271323887e-5
1265.0376238043311	0.14948586842436634	0.0	0.022967552228581527	0.021613285978543145	0.059764833423784365	0.02213253866971517	0.06037783917602656	0.08963155643313664	0.058726937308210825	0.08921048481418313	0.08983268321810246	0.000108508986659488	0.021377076818540508	0.00019365886906846848	0.00012117531253967294	0.00013630017231353194	0.0001564689105880643	0.030499375635937707	0.00018132821903760508	0.00016814576531102543	0.00016501811630361774	0.019317040866188677	0.029260260312854044	0.0001756335620126751	0.00011134272932572963	0.0001043534984537923	0.00020135530078083756	0.0001677408845370146	0.0001318549698828555	0.00015855602150182277	0.08414619625654808	0.00022974063560848905	0.000149850011553424	0.0001714553669243889	0.01934081356772207	0.00019847045273369666	0.02992356131383272	0.08048007209299912	0.00021249897925392208	0.00015642936227827696	0.00017360451495686548	0.00015353438873645127	0.00015631160553015172	0.00011905111491941294	0.00012852705719113353	0.07980779550798259	0.00015193233685358997	0.00012449343606057848	0.00015078582984402307	0.00022456853450343638	0.0001608641250812545	0.00026821450859716906	0.00017666264232554885	0.00015916611843268553	0.0001617356955212584	0.0001778127426151687	0.0002701910686964019	0.00016111423121332544	0.025280586014570235	0.00018737888038251164	0.00018460318127129787	0.00013589500508337377	0.00022090719411494436	0.00011745991496519795	0.0001892083806986002	0.00016847174122342547	0.0001533186711551649	0.00017414211587820781	0.00017535033096049299	0.00019156803504791727	0.00013480425154723064	0.00019086175556215	0.0001811863243330897	0.00019114338983390632	0.00017611365148743527	0.00018201276944463412	0.0001923289787800746	0.0001477969769433517	0.00016361319743684222	0.0001303703523409416	0.00021715215917144422	0.00013528395878629007	0.00018743663141699608	0.0001821826337230699	0.00018006474598522118	0.00010827699242352914	0.024841203067085274	0.00018891525805478254	0.0001754944356057052	9.277478874689991e-5	0.0001519320335309897	0.00013897515885580595	0.0002131212688998795	0.000138286546418329	0.00018756091874084068	0.0001893428057932872	0.00018464549704462013	0.0001675052298505688	0.0002272392275942338	0.0001782485405052714	0.0002584728730675638	0.0002112088524962838	0.00015527309897698247	0.00014008925121304148	0.00020837566411586902	0.0002033913353183759	0.00014848506078109057	0.00011886145288415153	0.00012583331184015269	0.00016039856301952729	0.00012342664546561875	0.00011429536515509802	0.00014430603121187276	0.0002026038218273398	0.0001643158326656152	0.00016955146386734952	0.00018397318376530151	0.00017230704057777632	0.00022747899960467468	0.02325280036863067	0.00015430509638339764	0.00026268295685236435	0.0001898005113158209	0.00011387340100784553	0.00015232301400618336	0.00017785403643905866	0.0001613206208624139	0.00013636724914710147	0.00017357329094710934	0.00017869082055928622	0.00013063807406472802
2584.1265990502616	0.23344428019442356	0.0	0.023410008452643984	0.02114263178461979	0.05812685911559556	0.021679477937288284	0.05882102199965669	0.08742365384205485	0.05668178813745716	0.08724508390786438	0.0882986813865344	0.00021202829597090171	0.021829719391494133	0.00041132274196583745	0.00026339759730526434	0.00026970014140818475	0.00041175976106422985	0.030720954934783704	0.0003814063748774445	0.0003778024749967179	0.0003534126982053521	0.018604287994491008	0.02878673925920557	0.0004051806931804843	0.0002573524574625585	0.00023516558081440426	0.0004331622392757377	0.0003602611451449904	0.00028940366744076724	0.0003290066096599656	0.08242705622614328	0.0005343610780659085	0.0003366659125388026	0.0004094031321093107	0.018715720064175052	0.0003877663109634681	0.029710313429421393	0.07727799123157188	0.0004845938421832643	0.00036789059239833314	0.00039519155083570764	0.0003684247738518826	0.0003869320818462947	0.00023139349836682604	0.00022833865046487567	0.07736018845747641	0.00035067483483900124	0.00027391524253580525	0.0003816828092119935	0.0004792165912473498	0.00030148905485643233	0.0005535939454146607	0.0003568878132097148	0.00033904521836687027	0.0003242359798434404	0.000400071061176224	0.0005267419069559181	0.0003757638263209606	0.02528721767107712	0.00037705670862531486	0.0004239618195057901	0.00029396789984768607	0.00046677505847205413	0.000252776182153074	0.0003826029641938762	0.00033536011533331895	0.00035099517672464105	0.000349282437487097	0.0003811462441661179	0.00041210094565474894	0.0002876008849695247	0.0003971926229989852	0.0003828685540621706	0.0004264696104878059	0.0003303249861426618	0.0003714061441454594	0.00046092525014326477	0.0003297895227125328	0.0003431999029673821	0.00029098946226817417	0.0004876599278340126	0.00028804173192857927	0.00040196306074012135	0.0004099589721685423	0.0004083845392589795	0.0002598916216367033	0.024507474038207206	0.000405217575761079	0.00039251641144444284	0.000208661959095286	0.00030525354635418966	0.0003006725282270825	0.0005224634889123891	0.00029983419615995977	0.00039262614191421603	0.0004260395535809068	0.0003703942899292354	0.00038263797452397114	0.0005056366762703737	0.00041642216052702874	0.0005953768513773936	0.00047800625184118284	0.00035974755667013343	0.0002768028557968763	0.00044540189346365533	0.0004624952464779355	0.00032724340121773613	0.00024761234442412694	0.0002692745067865116	0.0003913472273038339	0.0002619909622554319	0.00022467409650224916	0.0003433666193081043	0.0004416467860206819	0.0003907445872045192	0.00034842730357266614	0.00042387595541876596	0.00043044247347611016	0.00044282965849267233	0.022261121782858547	0.00036646824380720007	0.0005453977139026604	0.0003903197813281724	0.0002351546265374121	0.00032435569612464086	0.00038840784130066987	0.0003293173644307971	0.0002713272719591922	0.0003925165349066146	0.00037964556091003236	0.0002820807068568857
5278.6653568747515	0.36773485003111966	0.0	0.02374864410959895	0.020353428692426883	0.05540839173704302	0.020861753845232346	0.05600547673227122	0.08351021924245151	0.05330298537995013	0.08386564575189405	0.08499722543053505	0.0003824586820332563	0.02221250657348323	0.0007605358677358596	0.0005125427135142853	0.0005110682108865391	0.0009220523625130994	0.03064755253958552	0.0007331777210392475	0.0007417464168934758	0.0006737744503809843	0.01752347108661092	0.027783591964535538	0.0008386161748867618	0.0005216788658974224	0.00048490689580878073	0.0008601218389257363	0.0007112144541085212	0.0005866986719043383	0.0006282372729297091	0.07903089456229946	0.0011005140910738491	0.0006915477302204443	0.0008465780633661531	0.017685984402696156	0.0006940060198914352	0.02909334979041496	0.07234789478235212	0.0009804956891183284	0.0007546978523791097	0.0007832360550132293	0.0007851440188304107	0.0008311146201726704	0.00042458670251772804	0.00038494695224859215	0.07324700272162699	0.0007266193292581245	0.0005671786050715161	0.0008400802417493038	0.0009468574262788664	0.0005260247913789201	0.0010543204123334641	0.000671962678099305	0.000665320638631727	0.0006193020484497009	0.0008336924738850427	0.0009697209288376518	0.0007912822085108852	0.02512847041001884	0.0007142181731025618	0.0008732512911366848	0.0005776948157629945	0.0009161859376465271	0.0005004323352446818	0.0007074087650892588	0.0006128856152511343	0.0007231156819239268	0.0006468385749108897	0.0007389394250276286	0.0007882809574477985	0.0005471110657360276	0.000757127647078437	0.0007637268310242887	0.0008519066155460238	0.0005885512535698716	0.0007048996896979992	0.000986908366602547	0.0006529538785636436	0.0006769521915938047	0.0005849378792121706	0.0009746223159963986	0.0005777954365315312	0.0007841350552353194	0.0008460507527005767	0.0008421408886261042	0.0005617675012532426	0.02377743446856014	0.0007908728043200164	0.0007984891765436251	0.0004492103755854072	0.0005992307046287571	0.0006167116688082426	0.0011255321381305	0.0006084083350258511	0.0007572711591817796	0.0008273407052174584	0.0007273133569379251	0.000762042443250185	0.000995396692863159	0.0008668251043678737	0.0011945631530960242	0.0009749087217260891	0.0007095793004841229	0.0005360425940331318	0.0008587091404761916	0.0009290845896562695	0.0006510506184397639	0.0004778386540511238	0.0005568271936938298	0.0008382834778396745	0.0005049555300085372	0.000443092583138539	0.0007299886549532458	0.0008808028805792177	0.0008242136133603686	0.0006326379983467845	0.0008527620526289626	0.0009236128820961239	0.0007913037715469918	0.020755802737875508	0.0007834273052480177	0.0010169128143523978	0.000750102549919735	0.0004535391940732986	0.0006190780368069969	0.0007814975292131901	0.0006256460353998522	0.0005123407679953825	0.0007816449894774458	0.0007392424751508067	0.0005550401475979312
10782.87261936415	0.5346430283794456	0.0	0.02386783672674835	0.01931964297840641	0.05194891911582007	0.019834731240281258	0.05218891795607038	0.07821128190883699	0.04903671770387365	0.07937748548437543	0.0801801596753168	0.0005936865221119591	0.022410192352571294	0.0011674902738770141	0.0008392747267629846	0.0008380202707097266	0.0016634456290657133	0.03020436860456609	0.00120160557267619	0.001192938368812649	0.0010704769326509026	0.016239282180084524	0.026273532709920666	0.0014424958396800243	0.0008652819685129275	0.0008333223929454393	0.0014553624730842133	0.001190198824790773	0.0009966986307199635	0.0010193420763604294	0.07428019180635739	0.0018849689084108863	0.0012133251184275554	0.0014356852286839963	0.01642505738485904	0.0010594269308863906	0.0280609142823005	0.06635034111794215	0.0016613270064013393	0.001263401712803044	0.001285184113138944	0.0013847153343149587	0.0014486987834684928	0.0006777059052287615	0.0005666156830111499	0.06795778399853455	0.0012388121265701534	0.0009914004673346425	0.0015073340361513913	0.0015926538488690673	0.0007967316937239479	0.001708090415983433	0.0010937103057365092	0.001101340697958355	0.0010108004937482672	0.001446183470106833	0.0015402024513296955	0.0013893644602533826	0.024774104643938043	0.0011535798821769104	0.0015117562503656565	0.0009450891031857826	0.0015459098985159878	0.0008313074620806479	0.00110870265591011	0.0009505041096115887	0.0012462035722346132	0.0010188490312985135	0.001205253596149815	0.0012589522384158613	0.000875334601383067	0.0012277105394528124	0.0012974463996175876	0.0014223295868017872	0.0009256276636483398	0.0011425288937259625	0.001762252739494459	0.0010705610447440045	0.0011466280436309851	0.0009876230926983425	0.0016239806221191892	0.0009970223297524514	0.0012991814890430705	0.00147424463236421	0.0014512134614480241	0.0009978722043318007	0.022674925343739053	0.0012979315051393837	0.0013491618570068132	0.0008126789400075408	0.0010186832149506522	0.0010703223480054117	0.0019926627395901206	0.0010452281179867216	0.0012313233931287588	0.0013055976021447422	0.0012481687372329355	0.0012487919842505417	0.0016346431803722313	0.0014799785321203674	0.0019719865254239034	0.001652294409976729	0.0011290552653681768	0.0009190805002126701	0.0013929058441612045	0.0015617793307734517	0.0010931685945267866	0.0007814069226015928	0.0010108233775727566	0.0014683779112094374	0.0008244943631960771	0.0007827163510007183	0.0012708456984796472	0.001492437388690983	0.001416824542809095	0.0009604369916140714	0.0014256413122684516	0.001618297231104293	0.0012071591717355567	0.018941160186306715	0.0013903757206074057	0.0016058638600767341	0.0012336479272689143	0.0007411644050292078	0.0010007566983862757	0.0013301901762633166	0.0010242242495002581	0.0008383889167675939	0.0012884699149289462	0.0012157636412958267	0.0009137183648606074
22026.465794806718	0.6967890671508709	0.0	0.02379175071255649	0.018270281572749736	0.04854398630674399	0.018886179222972515	0.0482542608974794	0.07268848968675513	0.04491193501524416	0.07476724760844705	0.07506543147886433	0.000807094348243178	0.022411957622683144	0.0015244866728457253	0.001172857778373376	0.0011721351800726475	0.0024534070063478228	0.02958187330083758	0.0016741999155654042	0.0016061460851381443	0.00143539783503241	0.015047171807170733	0.02460530468955723	0.0020680404269366763	0.0011991055931881646	0.0011952262231839969	0.002082616850672779	0.0016879308256143692	0.0014188194984276804	0.001405649088194351	0.06935778486253481	0.002697072795708357	0.001804257192014116	0.0020265128063896177	0.01526435472425092	0.0013964181221659691	0.02685715646050819	0.06060665361925309	0.0023718052213495574	0.0017552426224925238	0.0017821232365350817	0.0020354970330239783	0.0020756957066368443	0.0009371110538268777	0.0007373975089717795	0.06273739729333752	0.001749615728696576	0.0014441233145280152	0.0022254116284647417	0.002273360227500961	0.0010572543418830025	0.002346876270679769	0.0015358691268189055	0.0015419787451060665	0.0014014198945206317	0.0020778357928183146	0.002096650589587637	0.0020381927770142076	0.024290008321128622	0.0015742841631653038	0.002201842773107849	0.0013036178720759331	0.002214068752467297	0.0011664353027325863	0.0014871162208104623	0.0012642308984333016	0.001805055593262739	0.0013681107639442937	0.0016758272198351173	0.001707022384246706	0.0011965332792252736	0.0017013022494649288	0.0018543044522495433	0.0019917125381549677	0.0012761696213867742	0.001579065240101747	0.0026201726707599203	0.0014752192255195697	0.0016488835154553451	0.0014109670930394368	0.0022724469544887996	0.0014619871598724548	0.0018310522708293087	0.002158712224238589	0.0020907995386194173	0.0014718181634528799	0.021461859272784878	0.001797570305859763	0.0019045287782229906	0.001224801956890193	0.001469565930655421	0.0015533066347113572	0.0029231949252839996	0.001505946365422078	0.001695564056066144	0.0017185836900810326	0.0018267267647959246	0.0017186254506018626	0.0022646657280759215	0.002102208562414164	0.0027187533857575366	0.0023463207390503416	0.0014993027308276468	0.0013557047876029725	0.0019143245452417864	0.0022233120626685087	0.0015577816575931605	0.0010909632415632543	0.0015630542550192504	0.0021253198049192993	0.0011479565652381923	0.0011857201803996576	0.0018190244577159396	0.0021424166307264523	0.0020097315511110126	0.0012482738429691372	0.002010887089119449	0.002351398657068494	0.0015809959739962846	0.01722098211979122	0.002045642320168156	0.0021717836030653395	0.001734989269136977	0.0010358242599979276	0.001390709179694782	0.001912626785117186	0.0014374182676740504	0.0011822117668516036	0.0017881188537704703	0.001690676361329759	0.0012718082243631053


==> data/lsqrs=0sigma=0.1.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
1.0	0.16738545766353707	0.0	0.01897354840311433	0.016238221215705954	0.052216829941397896	0.015585297130239126	0.045197399615941214	0.0706159232177973	0.049964134632907935	0.07562385657481767	0.06669631994374309	0.0016537402242465978	0.019193053757706954	0.002062418095469657	0.001959136238846273	0.0008144222673039256	0.002487627704152927	0.0272529548671001	0.0014936331778939113	0.0016612277722650437	0.0018150864692015223	0.014798405649319208	0.030647055999906248	0.0013857891095729311	0.0015514218913846725	0.0019513049350000245	0.0011584269883318445	0.001942598421315834	0.0014301311356979094	0.0019382839762869554	0.07513271861579247	0.0020159716375777363	0.0021209714447403875	0.0023495877507728213	0.015069605521037383	0.002065512438754824	0.027388217204617378	0.07473049906003307	0.0013021378054376852	0.0019975043051049823	0.0010929276576503387	0.0017775249772415407	0.0018138299811824683	0.0018573708355491307	0.0014810744252368381	0.06054138848541704	0.0015466572577273769	0.0016440252550612069	0.0014154887037524833	0.0023616455776515216	0.001771584555251115	0.001911666689969047	0.0011601700118436832	0.0013862471519215035	0.0013660854704107095	0.001858649357528678	0.0015798462509015788	0.0016440118872075135	0.019093979735094378	0.00102836100352481	0.0015498694312885417	0.0016366760481969721	0.0017796584931344557	0.0015333300183789926	0.0019482230541587443	0.0020221242010089596	0.0016886876599403681	0.0014816755553623802	0.0017880099267542926	0.002214897421846294	0.0016673559212061946	0.0016339411142406513	0.0018842148495044296	0.0019966150835025206	0.0020868388917475718	0.0018506192027885231	0.0013684848667651459	0.002731654908442147	0.001188614965199824	0.0013482780435772784	0.002054863277007065	0.0018742086777372936	0.00192131773878322	0.0018745042709019837	0.00312181011881386	0.002161496995138461	0.020475487467303297	0.0023146231615892936	0.0013776814386752907	0.0011905371432297254	0.002339782929998759	0.0009078793603556914	0.0013536853813345784	0.0016253218450541995	0.001462997176637026	0.0018058859562223187	0.001683491122254146	0.001705482152094671	0.001948541073802898	0.0012009171863110867	0.0015232151493481394	0.0015028036421125732	0.0018679509803510425	0.0011793376560372193	0.0014894324377673037	0.001185238141027887	0.0017319962795446359	0.0015840076573087707	0.0016820708719710502	0.001822189678689947	0.0017601320226673003	0.0019210713866568226	0.00148922717009554	0.0018852561713895571	0.0021817414319723373	0.0011488173382596045	0.001445412670414458	0.0022353889834837723	0.0017193296955088572	0.01887710320663365	0.001374462578094913	0.0017355545816155394	0.0016059164364760122	0.002075331019222345	0.0018634002973931373	0.0016345593837724522	0.0022291786254039	0.0019264508295269854	0.002162252454583125	0.0013756328973433003	0.0011717437843800531
2.042727070266142	0.16736589248164296	0.0	0.018975104943957256	0.016238871693221073	0.05221689934917375	0.015585955830606527	0.045199199017531014	0.0706179673222449	0.049964595153886425	0.07562560436783676	0.06669950431073547	0.0016535665320113586	0.019194471267826918	0.0020622495547658218	0.001958903711126786	0.0008142961559403516	0.002486979445513828	0.02725423981299041	0.0014934565591960057	0.0016607726688269825	0.0018148410635293955	0.014798590248961623	0.030647605899151456	0.0013856784989769025	0.001551402080928076	0.00195104360497057	0.001158215325854565	0.001942347662157087	0.0014298605599929034	0.0019381858883290213	0.07513567673974654	0.0020155902931688033	0.0021209699394919715	0.0023494851009603305	0.015069797613892218	0.002065304322908803	0.027389115023398317	0.07473085283016091	0.001302171594697116	0.001997355321661822	0.0010922865691491137	0.0017771287968293076	0.0018133447402961787	0.0018573521206230526	0.0014806766978712376	0.060543263072372344	0.0015463468496086181	0.0016435913421271276	0.0014153105745830525	0.0023616661577239985	0.0017713783090413037	0.0019116172525083794	0.0011599446728784188	0.001386062463075195	0.001366088682693349	0.0018584295896979396	0.001579769375429607	0.001643703097313185	0.01909511534292849	0.0010283528221513626	0.0015496168664442852	0.0016362804007178007	0.0017799155701427886	0.0015332353236079419	0.0019477364520735898	0.0020218529973023724	0.0016884274192168534	0.0014815579510520233	0.001787603190827419	0.0022142997109527076	0.001667298610498354	0.0016338357822203772	0.001884062411693385	0.0019967705044018087	0.002086643076642663	0.001850416325648395	0.00136830613819613	0.0027313005701331623	0.0011883751465893461	0.0013482342324004524	0.0020548472795986344	0.0018739080968704317	0.0019214362961145817	0.0018745113170101242	0.0031214510931478435	0.0021610325184394617	0.020476213049592688	0.0023144117504585236	0.0013773236086647858	0.0011903335385703624	0.0023394568644018216	0.0009076555358611513	0.0013534707949897265	0.0016251497179400206	0.001462741854566747	0.0018053549652497182	0.0016832798973940182	0.0017052946374613626	0.001947965596144129	0.0012009302392954452	0.0015233133039028659	0.0015026246425883189	0.0018676324230504657	0.0011790370004976104	0.0014891331273634153	0.0011850240263776553	0.0017318171123315478	0.001583985541003654	0.001681874118056058	0.0018216825826151805	0.0017598056188770628	0.0019207895373551552	0.0014891088608036348	0.001885271515183589	0.0021814096078954797	0.0011485669151867098	0.0014453691448113872	0.002235362691172867	0.001718934756303217	0.018876690048310725	0.0013742256472465467	0.0017356284860362732	0.0016055174711895556	0.0020752412634981185	0.001863121567095729	0.0016343375607858648	0.0022286387867132846	0.0019262669811456333	0.002162150227772294	0.00137515828825417	0.0011715879748113213
4.172733883598096	0.16732618227120963	0.0	0.018978280841429468	0.01624019791085571	0.05221703453465223	0.015587298433253073	0.045202865451074895	0.07062213117409806	0.04996552810001614	0.07562916388630217	0.06670599456953293	0.0016532126307115234	0.019197363059735777	0.0020619063299752278	0.0019584299133263727	0.0008140396217367769	0.0024856578115233724	0.027256859895380306	0.0014930967856756018	0.001659844818306874	0.0018143409216980551	0.014798965047107884	0.030648724586168553	0.001385453673306573	0.0015513624016036526	0.0019505109871906189	0.001157784146627452	0.0019418365265653707	0.0014293092300931164	0.0019379866560804914	0.07514170409289876	0.002014813174651969	0.00212096728405877	0.002349276560679877	0.015070187755146288	0.002064880387211866	0.02739094503004265	0.0747315659873685	0.0013022413529606139	0.001997052509293142	0.001090979699910458	0.0017763214586116734	0.0018123553542372254	0.0018573143410376112	0.0014798657766376972	0.06054708186376029	0.001545713772512989	0.0016427065283007413	0.0014149477742246958	0.0023617092422050646	0.0017709581183926971	0.001911517251666758	0.001159485683051953	0.0013856864566930457	0.0013660959358150536	0.0018579819003575622	0.0015796134594912783	0.0016430738122684074	0.019097431905359365	0.0010283369265935284	0.0015491020252082783	0.0016354742151844467	0.001780441099063998	0.0015330427308721938	0.0019467442846993663	0.002021300191623506	0.00168789712726257	0.0014813185155063873	0.0017867740085936409	0.002213080827945933	0.0016671823270441193	0.0016336215149449912	0.0018837518169862056	0.001997088180037359	0.002086244211966633	0.0018500030030631066	0.001367942106593033	0.0027305782225512105	0.0011878864780280544	0.001348145619733335	0.0020548155194373722	0.0018732951565887136	0.0019216788092726563	0.0018745266258945598	0.0031207192295273235	0.0021600851630070124	0.020477692297955596	0.0023139812310556114	0.0013765944246699974	0.0011899185740218946	0.002338792160906967	0.0009071996645260666	0.001353034103466776	0.0016247990174773764	0.0014622216491211888	0.0018042728482375878	0.0016828493857247888	0.0017049128008148923	0.0019467924961957	0.0012009581708731319	0.0015235151162479221	0.0015022603697086587	0.0018669833086681865	0.0011784240844935415	0.0014885234835366808	0.0011845882612947283	0.0017314522671505175	0.0015839408729033746	0.0016814732746333358	0.0018206487009425688	0.0017591400184740651	0.001920214790743395	0.0014888677990924682	0.0018853032716420247	0.0021807332784513993	0.0011480566810413504	0.0014452812451654499	0.0022353100073974957	0.0017181297521934342	0.018875844977534143	0.0013737428871851806	0.001735780325664727	0.0016047044233356976	0.0020750588155919038	0.0018625534971823696	0.0016338857629437718	0.002227537628661018	0.001925892106263103	0.0021619423794236536	0.0013741907777518676	0.0011712706595296946
8.5237564610426	0.16724613285417395	0.0	0.01898475297819606	0.016242896488800746	0.0522172832891112	0.015590028770424235	0.04521031650702876	0.07063058817373319	0.049967401559086265	0.07563639034577227	0.06671919196906731	0.0016524934644152193	0.019203254419813347	0.0020612096106154	0.0019574670308936722	0.00081352006734563	0.002482968809751679	0.027262192418771335	0.0014923660671387665	0.001657956965536308	0.001813324069775067	0.014799721148991873	0.030650990607767253	0.0013849990757275764	0.0015512846218034462	0.0019494280177810078	0.0011569083108539217	0.0019407969763865374	0.0014281887597990335	0.0019375843946148315	0.07515395278193365	0.0020132334853055133	0.0021209636009294633	0.002348855331400628	0.015070975347352767	0.002064019342052226	0.02739466664019611	0.07473298331640613	0.0013023869060337936	0.0019964402629325064	0.0010883213476126535	0.001774680393506664	0.0018103419168626774	0.0018572390363718874	0.0014782156360876374	0.06055483904984366	0.0015444247364897335	0.0016409055503618679	0.001414211116571726	0.0023618015917147004	0.0017701044135555884	0.0019113170760081165	0.0011585535606565664	0.0013849236249945534	0.0013661136230018205	0.001857072535225009	0.0015792996166435567	0.0016417945426137445	0.019102150807593882	0.0010283078495248572	0.0015480548359667991	0.0016338357708191036	0.0017815162296004098	0.0015326528188278107	0.0019447251571674288	0.0020201759062911957	0.0016868193263785947	0.0014808327308789419	0.0017850871511802828	0.002210599620802467	0.001666948058250635	0.0016331875530745132	0.0018831206595450783	0.001997737904118404	0.002085434143346297	0.0018491632716927703	0.0013672029043265753	0.002729108770551071	0.001186893313556498	0.0013479682714595393	0.0020547544568878928	0.001872047512710978	0.0019221755775956286	0.0018745617002776068	0.003119230585284512	0.0021581559809584743	0.02048070186237133	0.0023131073487343847	0.0013751122391892127	0.0011890748403764631	0.002337440007644526	0.0009062740193856821	0.0013521489208644338	0.0016240864084745004	0.0014611646164887785	0.0018020729893063873	0.0016819739728471928	0.001704137818517254	0.0019444063320278938	0.0012010204939130892	0.0015239328012185197	0.0015015219714963565	0.0018656640411591951	0.0011771772255882035	0.0014872854885380087	0.0011837048130808332	0.0017307117430913565	0.0015838517427926233	0.0016806589135248803	0.001818544987635602	0.001757785174251669	0.0019190448755955973	0.001488377921058416	0.0018853698585545242	0.0021793579472022522	0.0011470198645347064	0.0014451058893101118	0.0022352066441658097	0.001716492617440543	0.01887411416260065	0.0013727618341434595	0.0017360941162362948	0.0016030516081971707	0.002074689857218636	0.001861398488274254	0.001632968374734504	0.002225294856833397	0.0019251291546779343	0.0021615218449552638	0.0013722226766813013	0.001170626464731504
17.41170806332765	0.1670870603716328	0.0	0.018997910096779497	0.016248365342675767	0.05221767821802678	0.01559555543185985	0.04522537767209233	0.07064766226830153	0.049971094927801885	0.07565096712106283	0.06674590035068266	0.001651039940102893	0.01921522344351857	0.002059804582644814	0.001955520637713842	0.0008124772750070582	0.0024775204051938654	0.027273004152887834	0.0014908908092347796	0.0016541316508919613	0.0018112668005985562	0.014801226329574911	0.030655540181579215	0.0013840897308775007	0.0015511392827979465	0.0019472366163101474	0.001155139706173752	0.0019386923455199825	0.00142592373413885	0.0019367822000090642	0.0751787103619023	0.0020100387331923614	0.0021209632689017746	0.002348014597266119	0.015072545441598953	0.002062280920284336	0.027402200172471875	0.0747357154014473	0.0013026968540149411	0.001995215744407693	0.0010829375608002714	0.0017713617071912658	0.0018062605740262196	0.0018570929344554376	0.0014748711567243453	0.06057050444292356	0.0015418088661553965	0.001637253407790075	0.0014127247374911662	0.0023620081684594583	0.0017683796888472432	0.0019109251293253846	0.0011566721090817999	0.001383387079720256	0.0013661616183083067	0.0018552362628582713	0.0015786777488119926	0.0016392069709132127	0.01911173551433476	0.0010282624861556787	0.0015459343275840724	0.001630523538743757	0.001783719078488849	0.001531870826010315	0.0019406321081941501	0.002017899787018315	0.001684640203159378	0.0014798541371482715	0.0017816700856753244	0.0022055669869598094	0.0016664830060552657	0.0016323165028525888	0.0018818450661680195	0.0019990683939247224	0.0020837988408258365	0.0018474668771119676	0.0013657111957873502	0.002726132375540999	0.0011848854651544433	0.001347621151850994	0.0020546455012107967	0.0018695172527055692	0.0019231960233014641	0.0018746490617755386	0.003116216017702455	0.0021542401030514506	0.02048679928418726	0.0023113452172691213	0.0013721149341152298	0.0011873675832146768	0.0023347013669274027	0.0009044062739446025	0.0013503691415902687	0.0016226463855448655	0.001459028613892685	0.0017976232102011986	0.0016802023392339766	0.0017025754547608128	0.0019395741131794876	0.0012011695743397914	0.001524808484586441	0.001500037267552208	0.0018629968478819827	0.0011746516171114026	0.0014847870094168592	0.00118192788983149	0.0017292187206805097	0.0015836784028810612	0.00167901383247599	0.0018142817786069509	0.001755037462119331	0.00191667218842606	0.001487387787120989	0.0018855129804699708	0.0021765743308520776	0.0011449245027488678	0.0014447650323670543	0.0022350131010137773	0.0017131784862648826	0.018870559768626324	0.0013707789176767465	0.00173675006116996	0.001599708560868988	0.0020739516131185664	0.0018590614814907875	0.0016311172172765258	0.0022207408258286235	0.001923582314642086	0.0021606795292040434	0.0013682365947043247	0.0011693270726616683
35.567367400530664	0.16678059820058472	0.0	0.01902452415992671	0.016259357473571316	0.05221802166132955	0.015606636726736635	0.04525548875739633	0.07068171402108361	0.04997809215066682	0.07567998349873022	0.06679942835035127	0.0016481343881781115	0.019239403287089243	0.0020570089193830718	0.0019516289019732929	0.0008104231546527042	0.0024665738230080416	0.027294755609693067	0.0014879488579204766	0.0016464453582811362	0.0018071460691603592	0.01480413988254537	0.030664508546905216	0.0013823112009149284	0.0015508978686679682	0.001942845775739536	0.0011516111682828083	0.001934470722098813	0.0014213946874988563	0.0019352235521428605	0.07522820201991214	0.0020036449729122115	0.0021209919501895534	0.002346378382109919	0.015075593622877435	0.0020588137432478977	0.027417307044739315	0.07474062806494924	0.001303381531211774	0.00199282164345136	0.001072131276077498	0.0017647204758826842	0.001798053593269873	0.001856826100544995	0.001468147404084068	0.060601763096441566	0.001536536506214513	0.0016299033216248967	0.001409764129053946	0.0023625034229944257	0.001764935246034998	0.0019101941171513297	0.0011529215464106757	0.0013803374725452433	0.001366308262264415	0.0018515730970043087	0.0015774862230185493	0.0016340266651233728	0.019131089751909195	0.0010282273164452097	0.0015416793154424788	0.0016238998691503253	0.001788245829346893	0.0015303328209591814	0.0019324004809483234	0.0020133344449926004	0.001680281297702933	0.0014779114856815821	0.0017748080005010316	0.0021954339463008247	0.001665588258654574	0.0016306002688521203	0.001879295645964199	0.002001799570775757	0.0020805380058505573	0.0018440795616145882	0.0013627390829049338	0.0027201564210601165	0.001180869895228007	0.001346974183633908	0.0020544876118087584	0.0018644240599644227	0.0019253035153091057	0.001874891861800955	0.003110166357680231	0.002146343600491051	0.020499047352201715	0.0023078398303536802	0.0013661172290388855	0.0011839470180407027	0.0023292035804473575	0.0009006859206357583	0.0013468503227445508	0.0016197690368739868	0.0014547609068945797	0.0017887139555442843	0.0016766517260356423	0.0016994691036056658	0.001929876016266832	0.0012015632482525922	0.0015266892098651534	0.0014971014586867772	0.0018576621670043838	0.0011695803372759235	0.0014798083333292893	0.0011784118190501284	0.0017262494402824524	0.001583360012669607	0.0016757291144940097	0.0018057137363568848	0.0017495063708441482	0.0019118958295804738	0.0014854086822219004	0.0018858345026051902	0.0021709944399300025	0.0011407369147741248	0.0014441397666420347	0.002234689856302747	0.0017065320490298281	0.01886322270323795	0.0013668151577868187	0.0017381510905272258	0.0015930159643965079	0.00207250682705972	0.0018543793046830247	0.0016274296188538723	0.002211550874488307	0.0019204704951462418	0.002159027498103309	0.0013602347419561808	0.0011667404696351442
72.65442420716546	0.1662310213852678	0.0	0.019077819996158246	0.0162810836423745	0.0522168657897869	0.01562842944859037	0.04531434967727026	0.07074793465172544	0.04999017964559177	0.0757361910015481	0.06690460812495806	0.0016424549050593018	0.01928770320285977	0.0020515981748220214	0.0019440182739749112	0.0008065329814744684	0.0024449558339565956	0.027337836705503295	0.0014822287988754286	0.0016312629597643872	0.0017990587128594575	0.014809442637973111	0.030681511686752903	0.0013789959725974286	0.001550628259498038	0.0019342229000888164	0.0011447445882391456	0.0019261611898961526	0.0014125374925131266	0.0019323627511176255	0.07532492959004727	0.0019911199511830173	0.002121168180095792	0.0023433638423653647	0.015081178718498754	0.0020520716578393615	0.0274470261924423	0.07474798024087993	0.0013049866632574	0.001988362633484342	0.0010508311768169152	0.0017517107939820954	0.0017818188305368588	0.0018564080053486299	0.0014548509258114383	0.06066261589940005	0.0015260556315779409	0.0016153370432816624	0.0014040230761391745	0.002363809156251313	0.0017582161660491306	0.0019089807613807592	0.0011456333568936527	0.0013744669552405062	0.0013668023615496568	0.0018444460156906797	0.001575368297103962	0.0016238705470292799	0.019169709614697387	0.0010283867269357775	0.0015332983987994071	0.0016109444728608447	0.0017975979123487766	0.001527430655174303	0.0019161092617349987	0.0020043501086483865	0.0016717516707649806	0.001474171026244434	0.0017612681578333346	0.002175332090640932	0.0016639813482873546	0.0016273485781764568	0.0018743167155573736	0.0020074298160306136	0.002074197161488978	0.001837475535429073	0.001356971411025056	0.0027083698226550413	0.0011730140960495407	0.0013459028637678768	0.0020544252662013907	0.001854325499821375	0.0019296999222039534	0.0018756454830273917	0.0030982476925373228	0.0021306316352273182	0.02052322779948889	0.0023010593676739124	0.0013543711164577246	0.00117723015935176	0.0023183648997484535	0.000893470533256809	0.0013401345316420778	0.0016141519566202649	0.0014464305679329056	0.0017712438559405756	0.0016696755234503551	0.0016934658719629356	0.0019107637122367097	0.0012027252358804978	0.0015308990027227622	0.001491496054839338	0.0018472234094329967	0.0011595777390487497	0.0014701440284575463	0.0011716869632668707	0.001720508299028927	0.001582851615900605	0.0016693254200731858	0.0017887824940998672	0.0017385383077782644	0.001902424315035572	0.001481542606424087	0.0018866084130874533	0.002160028254621275	0.0011325569672192477	0.001443146282905664	0.0022343197381202115	0.0016934539786366525	0.018847932359214968	0.001359070286536302	0.0017412562524723476	0.0015798957163821357	0.00206980981815624	0.0018451852960190676	0.0016202749178748127	0.002193236044212194	0.0019143078876225042	0.0021559283695216126	0.001344458721048591	0.0011617296884195117
148.4131591025766	0.16542118589775526	0.0	0.019182442718954827	0.01632259865537475	0.05220735219897723	0.01566963731608204	0.045424206399059266	0.07087016645973362	0.05000631141277172	0.0758390231201508	0.0671031071431654	0.0016318423718272468	0.019382046257957183	0.002041708446060277	0.0019297928878781725	0.000799776677948464	0.0024037246747089886	0.027420525341356403	0.001471682015624014	0.001602294660555078	0.0017838318764744517	0.014817759302731322	0.03071109942805233	0.00137345671632624	0.0015509438394501317	0.0019179701337489422	0.0011320592196423821	0.0019104184765143363	0.0013959874108772426	0.001927776785415281	0.07550540053462511	0.001967645434079818	0.0021219788794158935	0.002338492534170067	0.015090085333321242	0.0020396326260361196	0.02750327550930573	0.07475262885747828	0.0013090565411410945	0.0019809314408884724	0.0010103645291730397	0.0017273126207548253	0.0017507596937383497	0.0018560437581464464	0.0014294119783164576	0.060775156234469795	0.0015057896514074122	0.0015873546621392026	0.0013935003034202494	0.0023676063148658734	0.0017457268759230738	0.0019075905825877936	0.0011321939260366882	0.001363873414312444	0.001368561138504651	0.0018312921456766626	0.0015722629624633755	0.0016047948273236374	0.019244989054732927	0.0010296079084825013	0.0015174050916277398	0.001586726805926633	0.0018170861311774566	0.001522433496592506	0.001884886069967986	0.0019873382424864926	0.001655793181773129	0.0014674205012586408	0.001735482576068748	0.002136621981672372	0.0016615470206805768	0.001621689665466054	0.0018650487421710542	0.002019116333908484	0.0020624831633389872	0.0018252242763496039	0.0013463772763144366	0.0026859437933306556	0.0011583235869835125	0.0013446857418915638	0.0020553068068396036	0.0018348988398078346	0.0019390205963629955	0.0018781772146931515	0.0030756304031423327	0.00210019662934193	0.02056931059025254	0.00228868791879961	0.001332361207589037	0.0011645713460280926	0.002297772091909206	0.0008802396695912375	0.00132826754313737	0.0016037003667514849	0.0014309396676722831	0.0017384086626917687	0.0016565161156130998	0.0016825365105980583	0.001874455759629686	0.001206479592820387	0.0015409125906354793	0.001481573835406226	0.0018276858945473389	0.001140547685502449	0.0014523873238608106	0.0011597272547099527	0.0017100378250672766	0.0015823548848206007	0.0016574425657074723	0.0017564569028679807	0.0017174320028297844	0.0018841975168110339	0.0014743448862910935	0.0018886444903412963	0.002139335968051856	0.0011173086403438908	0.0014422070083203568	0.002234688405293378	0.001668685853087562	0.018815566435190785	0.0013446350561641502	0.0017485257566612108	0.0015552483792015302	0.0020652849468682953	0.001827848164501599	0.001607138083047569	0.002157637218555366	0.0019024809334796658	0.002150666127588049	0.0013144697900283838	0.0011525541416038069
303.16757768254917	0.16501193064860187	0.0	0.019380076155424773	0.016396731016334373	0.052162510896363874	0.015741589142087096	0.045610352324074475	0.07107208277174203	0.05000834309983922	0.07600516505037663	0.06744809696060883	0.0016137164403641014	0.019558571412974513	0.002025702743464428	0.0019055420241259554	0.0007902956390088759	0.0023304233250960255	0.027569719274620152	0.0014543474177760043	0.0015507504480518708	0.0017574900166559002	0.014825680248484878	0.0307526747099553	0.0013665914534302518	0.001554705470079181	0.001889813291046235	0.0011111166774397552	0.0018828083099242077	0.001367839584831381	0.0019229811773346336	0.07581106791247776	0.0019275458803105416	0.0021252247262441735	0.002333283217053232	0.015099162848149536	0.002019133436625512	0.02760179695664418	0.0747249960850822	0.0013201534964849167	0.00197182186105939	0.0009389806211733704	0.0016854614006468836	0.001695267862752496	0.0018570469469247719	0.0013838290084416556	0.0609616384285138	0.0014686869041735152	0.001536852152110321	0.0013764681927826866	0.0023793633581700915	0.0017247187903712045	0.0019086901107880634	0.0011099759394604066	0.0013473181619084746	0.0013748158927666238	0.0018096678597585983	0.0015702866036405028	0.0015719930234956148	0.019385248438895546	0.0010353213539188034	0.001489518376350002	0.0015454851581038214	0.0018581056499646495	0.001515601886744493	0.0018287031114721222	0.0019575523141851492	0.001628584511565223	0.001456893422844484	0.0016897210768255688	0.002066309261749769	0.001659571105782397	0.0016136682557875194	0.0018494926348412756	0.002043553140965731	0.00204300508822403	0.0018047803336584305	0.001329104297700267	0.002646229757910532	0.0011332953949005813	0.0013457066297787638	0.002060744233830431	0.0017996840518047876	0.001959185232646389	0.00188687471326175	0.0030358665350739317	0.0020443035409774594	0.020651091191457627	0.002268795758755542	0.001294730881742908	0.0011426375974705368	0.0022614989319219075	0.0008587823941843032	0.0013108496021906532	0.0015861350423488265	0.0014049689514243316	0.0016817978653316471	0.0016337021683405287	0.0016650618513296645	0.0018103397376413052	0.0012190711135299061	0.001566362287948663	0.0014668864433398678	0.0017942789614588963	0.0011068874454216936	0.0014234392731389497	0.0011417300935220817	0.0016931879746729717	0.0015832269794081155	0.0016375755032432499	0.0016989155873791781	0.0016791268033553022	0.0018511247122743291	0.0014622747802417347	0.0018944512917252233	0.002103476937384469	0.0010915054730587317	0.0014441420284548117	0.0022394948315936267	0.0016252173455189552	0.018745684096916765	0.0013202977774361192	0.0017665861534415757	0.0015127988327730154	0.002059577269382548	0.0017977022783956073	0.0015857183827611239	0.0020917441449971375	0.0018811373068180145	0.0021437659795377328	0.001261494675905712	0.0011376509915346652
619.2886177591568	0.1687569487611121	0.0	0.01972797136104539	0.016512382607178983	0.0519938040853939	0.015848265820744466	0.045865005027228366	0.07132943997660282	0.04991525854342036	0.07620199576057762	0.06795281167816633	0.001587797463660794	0.01986408257777965	0.00200620963007347	0.0018714258924126545	0.0007846837412679443	0.0022173998030471653	0.027808781528917952	0.0014328439378022365	0.0014710870653109266	0.0017193061472365542	0.014813461746516831	0.030776436073860547	0.0013665859539557775	0.001572050988050136	0.0018490207443286138	0.0010848241392400852	0.001841444077678348	0.0013287753115144134	0.0019277170633327703	0.07622929647522232	0.0018718526292164066	0.0021366497128773865	0.0023381227511685104	0.015088609101137095	0.001993305050663663	0.027749443983650073	0.07455378081985058	0.00135110341216797	0.0019723646740546948	0.0008305827079359241	0.0016259929735262081	0.0016092597562985225	0.0018644470931495258	0.001311887780888936	0.061199863840809304	0.0014075586731704345	0.0014563733962986722	0.0013564840550569855	0.0024154303605850246	0.001696269775072473	0.0019233686696527145	0.001081149281152427	0.001329733081512273	0.0013956703871438453	0.0017831305843713145	0.001579724414540816	0.001525314800701835	0.019625866619233663	0.0010569969827472902	0.0014479499362688869	0.0014878869508707726	0.0019445231432685664	0.0015123542973352949	0.0017390493958398508	0.0019131395611177633	0.001590639931748239	0.0014459718622954563	0.0016190310274281517	0.0019520716170778533	0.0016645528442393721	0.0016083564976709071	0.0018291376274616657	0.002094552384534223	0.002017134214888333	0.001778122262667899	0.0013081396797757674	0.0025851947556018036	0.0010984339912027213	0.0013587839379912664	0.0020832391687343227	0.001742736910217778	0.0020032334473731417	0.0019153758162756122	0.002976206456055506	0.0019517680208976816	0.020776595030967883	0.0022453602614248267	0.001242026702906414	0.0011107892788273703	0.002206987921532026	0.0008332621793165248	0.0012976089885621733	0.001562784433212657	0.0013708249343748497	0.0016001801823502465	0.001600779802076694	0.0016448947243931404	0.0017122866243863776	0.0012597990360045076	0.0016332568013396897	0.0014548745331321438	0.0017468840056040114	0.0010555594601586082	0.0013883265353977876	0.0011253561966388128	0.0016731203548190816	0.001590524161297008	0.0016114233565410643	0.0016102554292416373	0.0016168701919128021	0.0017974719026876732	0.001446634714254489	0.0019115404013609302	0.002051958569383204	0.0010560825341038018	0.0014597265884273697	0.0022620182825418803	0.0015595658482219193	0.018593268897597395	0.0012877683312709002	0.001812680713614084	0.001451759110994957	0.0020589008156748317	0.0017531194301780425	0.0015595375203779568	0.0019805215341367915	0.0018468480855258257	0.0021417326890941254	0.0011807502253568572	0.0011193943497376671
1265.0376238043311	0.1897734635144976	0.0	0.02027147756382265	0.01664876896899338	0.051477687639978384	0.015957791104742228	0.04605007581231374	0.07144866173589766	0.049490122871008464	0.07623161612573881	0.06844148497821553	0.0015620663959536277	0.020328922423141164	0.0019987733560811014	0.0018414077234598012	0.0008077141021295868	0.002089194785672265	0.02811520674575576	0.001426293655403218	0.0013796853862059612	0.001683119315142762	0.014720318639802154	0.030666875657200863	0.001401010635896579	0.0016295865788903605	0.00181124229483367	0.0010759646697223806	0.0017980635197759511	0.0012976990632873535	0.0019731293965334915	0.07653560556791701	0.0018301388745112451	0.0021708896671957106	0.0023881157132830985	0.014995004858629847	0.0019825515240112683	0.0279071590223332	0.073935840141924	0.0014319130772186852	0.002020099801466458	0.000711267189824303	0.0015733586241924254	0.001512627408715846	0.0018917530879809519	0.0012226952299434094	0.06130518185843623	0.0013252169084058628	0.0013570768323115006	0.0013560110484386082	0.002515370209876574	0.0016752361395007188	0.001983588642574623	0.00106361287150621	0.0013346948554242113	0.0014561838893565081	0.0017778978051672934	0.0016304750910983489	0.0014850806095349004	0.01998516859810814	0.0011246609664858275	0.0014059980695856162	0.0014393372387221186	0.0021207384301260524	0.001532192228792638	0.0016242135833983296	0.0018668533159772434	0.0015599962368591188	0.001451163169878769	0.0015364272598763972	0.0018009940927901909	0.0016946768692326104	0.0016243883719056476	0.0018199396953285252	0.002197469826679504	0.0019983494367020157	0.0017639784535344574	0.0013038049376554177	0.002514667153261951	0.001070605388240955	0.0014116676509320378	0.0021563951108899515	0.00166872063847438	0.002096307674151025	0.001997874188224251	0.002914375024450401	0.0018260243742100506	0.020916494095162115	0.002241080614394845	0.0011993449882350927	0.0010807606960341238	0.0021508658266209202	0.000829775956118143	0.001329386932661657	0.0015491561605752826	0.0013526805002272786	0.0015225355895089512	0.0015720297623492082	0.0016432244721786473	0.0016002020842413403	0.0013763317710561648	0.0018010682386091748	0.0014766149172515252	0.00170330767490959	0.0009992283396328453	0.0013799422832045712	0.0011427931716789285	0.0016681780541187069	0.0016169046412965343	0.001596630706216563	0.001511312918061617	0.0015339488155581198	0.0017269490650595443	0.0014407884772090454	0.001959497386048574	0.0020079674644021294	0.0010285490400885598	0.0015176276650055063	0.002338640270478609	0.0014865750033026845	0.018271208836893413	0.0012686147562633548	0.0019242161272073307	0.0013944457750084962	0.002083425227710535	0.001706278832429907	0.0015520387990257247	0.0018213742615977543	0.001802179673506178	0.0021668059602952213	0.001090819940442605	0.0011126025472712687
2584.1265990502616	0.25322445885351325	0.0	0.020980521474202755	0.01672022511894727	0.05024754410426778	0.015974705327425127	0.04579982899657575	0.0709517521747177	0.04829444391677449	0.07562507955675943	0.06838329715044848	0.001554191234451746	0.020916460748817152	0.0020344761806080167	0.0018514031813234523	0.0009103173392281252	0.002039324458100099	0.028364869650877398	0.00148229256548066	0.0013378247075355781	0.0016884043670828217	0.014435044085368408	0.03017521484948974	0.0015240542241672513	0.0017701569558666555	0.0018228863003634768	0.0011444143928041328	0.001792775833520471	0.0013250871217284107	0.0021177798267170813	0.07613791072390295	0.001886662406191191	0.0022554103860508365	0.0025555037302860627	0.014698584028571772	0.0020338010991106294	0.027946487520759098	0.07233184472553417	0.0016113465395231343	0.0021849242574222103	0.000669323969018989	0.0015954505434462138	0.0014846191451623547	0.0019617358979589885	0.0011551468915006993	0.06081033216108382	0.0012527814209835962	0.001295277019224544	0.0014332411159518692	0.0027435802739472796	0.0016970863328131056	0.0021490905973241808	0.0010971070135308812	0.0014118060692034022	0.0015971904059166194	0.001863834197266556	0.0017751936518995287	0.0015117325798856864	0.02042094453030237	0.0012906455227713579	0.001408195135605516	0.0014623137020625134	0.002447879147617117	0.0016131392922186093	0.0015259565584865398	0.0018574858371924045	0.001585362905900327	0.0015094788365569432	0.0014906854348922917	0.0016657599573399267	0.0017784381790555848	0.0016978772091732382	0.001868922237333272	0.0023871729460728454	0.0020155281843455496	0.0018088546216634327	0.0013699820969955419	0.0024757565425162875	0.0010971880106044733	0.0015537608826283597	0.002341301820891912	0.001609632179922921	0.0022725782822359338	0.002193922281548707	0.002910934751444043	0.0017106196567703502	0.020960012519258053	0.0023055433098640686	0.001235416320842919	0.0010875800750654635	0.002150645535045911	0.0009107257103040576	0.0014978865387743877	0.00158780452401067	0.0014144418132208908	0.0015248627432235089	0.0015942775404480598	0.0017067885381734133	0.0015430647090495006	0.0016461565312177128	0.0021623248841190082	0.0016004696421384388	0.0017066199748547626	0.0009847785492937732	0.001475021857180978	0.0012612388525368556	0.0017201039477305715	0.0016811469163682704	0.0016409995395036876	0.0014822499434036544	0.0014569865655947572	0.001667626651985981	0.0014850299713650523	0.0020776457266753544	0.002042655204450952	0.0010518664011429492	0.0016665593336025301	0.002537537363381675	0.0014534725576273576	0.01765978769435157	0.001323178170410793	0.002154882742994833	0.0014013801113464455	0.002168339656171941	0.0016923753099647959	0.001620057307559238	0.0016498579021720272	0.0017622975667019524	0.0022615203587702123	0.0010558707322841515	0.0011492148645486319
5278.6653568747515	0.3744923130473419	0.0	0.021708051593549587	0.016596932533563296	0.04805921337136335	0.015792142158186098	0.04468110691660787	0.06927432137099028	0.045960181802780775	0.07385276072595953	0.06710574251985994	0.0015755700353335994	0.02150696936838015	0.0021344866304707708	0.0019423056217256834	0.0011418210944056152	0.0022028663270969376	0.02836944844112982	0.0016532528492634053	0.0014261081335566158	0.0017780775750689869	0.013872303470382397	0.029038305918803502	0.0017858795940155464	0.0020126948529490167	0.0019409756093488357	0.0013679647480758755	0.001887680269025598	0.00147037320834725	0.0024072296189180725	0.0743418439859727	0.002151567460345011	0.002426041768589682	0.0029096017875499067	0.014109067893563016	0.0021873872529531426	0.027685145801036155	0.06928837768255197	0.0019281439272407375	0.0025176248941700305	0.0008173794146463845	0.0017772088176629677	0.0016432114493913283	0.00209036386066564	0.0011574792025106962	0.05916850222029454	0.0012530463883490448	0.0013632509651108082	0.0016665106552279634	0.0031460307715716652	0.0017966914567582877	0.0024725429359328216	0.0012195280396298375	0.0016051998514821737	0.001843578256565917	0.0021311620652533056	0.0020527934220810843	0.0016911165135226405	0.02081991104145722	0.0015932113911195551	0.0015198172918988884	0.0016126950530817555	0.0029638025063690823	0.0017863891027852254	0.0014988564727427735	0.001927498150167426	0.0017259648403802912	0.0016574320624896527	0.0015513035644309369	0.0016322973705942753	0.0019293447861844072	0.001860580221162952	0.0020475570435432404	0.002685891302448207	0.002094871640396524	0.001961065368921143	0.0015872834662638458	0.0025181481580252613	0.0012423881199193347	0.0018229996411035607	0.0026900364695781557	0.0016269787721769392	0.0025487337236263434	0.0025575054914273422	0.0030522169499887595	0.0016860048458501918	0.020738914141521177	0.002483897700123115	0.0014302264180878746	0.0011783286283688595	0.0022879454426904693	0.0011432022901388685	0.0019049750259097179	0.0017365458872155776	0.001632078796915495	0.0016756284709484087	0.001743005206735224	0.0018796441258043756	0.0016308484522780887	0.002119027965397559	0.002770554439647019	0.0019026445795717664	0.0017912056170454678	0.0010856925545013416	0.0017478153496557902	0.001546996875629771	0.0018775253931234007	0.0017929218407053632	0.0018137503843233987	0.0016428551700551342	0.001430067197996777	0.0016744049663110258	0.0016410083615415018	0.0023161547122165244	0.002248355938169035	0.00116689968855883	0.001945347855509579	0.0029260053906760316	0.001516176970577312	0.01669464996885326	0.0015341735125031482	0.002531000185290987	0.0015403831889383647	0.002335273263459604	0.001753542602898451	0.001831647689015203	0.0015415598582526103	0.001751425973482668	0.0024635545994694643	0.001158004982056482	0.001258182389908711
10782.87261936415	0.535891226815975	0.0	0.022268300356150583	0.016224037680444198	0.04518371747547106	0.015421037827904487	0.042655685671379645	0.0663361549931921	0.0427151919284524	0.07090216069790732	0.06450454025956108	0.0016174770784343384	0.021964037838642238	0.0022785877746325746	0.0021224523563447375	0.0014881089250622448	0.002619217896385543	0.028057595203629673	0.0019282481528002447	0.001654132101492368	0.0019407537545890986	0.013102717851251475	0.027288179652401	0.0021678318616443685	0.002303066227214045	0.002167816404457428	0.0017620445209256415	0.0021188423046776617	0.0017363108199478043	0.0028032427444579814	0.07111063656205849	0.002646150068569531	0.0027053869221419268	0.003420793240479359	0.013317276588550897	0.0024164678438062057	0.0270461191313343	0.06503766347566908	0.0023617364608719232	0.002965788972967792	0.0011700026145787684	0.0021393356195982083	0.0020196110081475527	0.002262854868304826	0.0012363559665206892	0.056370100710766244	0.00137277739121273	0.0015995816565372144	0.0020784435347103174	0.003682907146475754	0.0019700416758666995	0.0029274386047869394	0.0014289608103416815	0.001895738541656156	0.002156855756390955	0.0025876683991889644	0.0024305301811451546	0.0020561121488162446	0.021064762109264727	0.0019896260305839308	0.0017692988034308976	0.0018646142057768668	0.003617505497236326	0.002032495186116347	0.0015553420021597307	0.0020695995164659027	0.001993251533207996	0.0018792252765328994	0.001750931752162603	0.0017447631277846777	0.0021221712144756395	0.0021039694026261033	0.0023850807023494867	0.003063718399322492	0.002238752463295187	0.0022088355668503576	0.0020022192970954797	0.002647343285234457	0.0015270803895836794	0.0021922349031422714	0.0031688653688626135	0.0017694361780513203	0.002889612295645884	0.003073139049433742	0.003362942658415531	0.0018024009545228215	0.020181029817944687	0.0027568478202821337	0.001781940334005587	0.0013722839679432529	0.0025825613152666463	0.0015155428044255112	0.0025458316963803867	0.002012700862313228	0.0020046110744571925	0.001936551469256971	0.002060853142172393	0.0021447681844597192	0.0018860322483546974	0.002734305067648976	0.003532880566638136	0.0023859503071630107	0.0019339174477320665	0.0013404406678057335	0.002168906974199607	0.0019905576727269505	0.00215155345448079	0.0019385251486522654	0.002154080173989511	0.002034798037808462	0.0014785245624070757	0.001793768147954503	0.0019276122175354217	0.00269070278917281	0.0026274671195567357	0.001358899997745554	0.002333907735138782	0.003493192533542511	0.0016782955121324703	0.015485509954304408	0.001925259316380482	0.00300124395762293	0.001817475093022501	0.00255909234686954	0.0019031644640778139	0.0021996142727221425	0.0015542472218558789	0.0017907099622037823	0.002760696157671116	0.001406171648593374	0.0014329313028043427
22026.465794806718	0.6964468388923298	0.0	0.022581699280303985	0.015705424092601825	0.042320914268724925	0.015000007659817183	0.040254037660771846	0.06281469564035677	0.039391221451521616	0.06749868117050584	0.06133029457371848	0.00166628473527504	0.022220496656106443	0.0024218110268063673	0.0023506953513264405	0.0018591941010625565	0.003153743240451576	0.027574172324338855	0.002220660287860386	0.0019366127894462298	0.0021114784077017144	0.012337291987606261	0.025353685309965006	0.0025732507447530717	0.0025545152518049504	0.0024321750940628686	0.002229891858333533	0.0024427241643850844	0.0020472613120954973	0.0031942358737216234	0.0673270221598666	0.003238443880576019	0.003060662154997036	0.003949120589244006	0.012557595332224402	0.0026457517627644232	0.026181203150378606	0.060565492740144986	0.002822577244966117	0.0033956530740237426	0.0016051601377770482	0.0025943519594130784	0.0024881908990170244	0.002436770648843251	0.0013541438183715445	0.05316629605307902	0.0015800173992554013	0.0019223984934207711	0.0025779411434705673	0.004232961842344877	0.002173254583114237	0.003400513972228501	0.0016803401632383022	0.002203082472492762	0.002455629873275308	0.003106144053739227	0.0028136903605710524	0.0025212033927899035	0.02111621185701565	0.002367013049778666	0.0021021041709529714	0.002128716779280952	0.004263717470001855	0.00228788548231843	0.0016585051297134618	0.0022280038030862304	0.0023247263727405446	0.002104111107493638	0.002046068853702993	0.0019557238095404645	0.002312338537127952	0.0023770224586919554	0.0028050179726711996	0.0034336499919704945	0.0024223148880837308	0.0024768790579026805	0.0025470051336232515	0.002815596048316756	0.0018833028406898447	0.0025750504978197717	0.0036533149731995795	0.0020114728158453113	0.00322049303118971	0.0036327658543606665	0.0037526206210237033	0.0020229579073697164	0.019429624205509328	0.0030432138184971966	0.0021827697669207775	0.0016343408006502505	0.0029456672114961512	0.0019195465882343404	0.0032658265452650986	0.00235033477465801	0.0024267890171143086	0.0021924259247170057	0.0024855539425848194	0.002423230462350803	0.0022240350726838963	0.0033435324509817105	0.004245564005855076	0.002941883335877965	0.0020791147504292356	0.0016927093114800598	0.002607453325936307	0.002489816786326967	0.0024850144122433933	0.0020888716494643507	0.002610250961451315	0.0025453731781832135	0.001582983782728825	0.002008028686055276	0.002266414657899382	0.0031359591804241797	0.0030530488461429643	0.0015638703602155754	0.0027477548443644037	0.004118423225168481	0.00187943955971738	0.014298662109074493	0.002401355285322215	0.003458506081551484	0.00215855263615541	0.0027866875098592914	0.0021095943429553237	0.0026433131195154947	0.0016690291047576833	0.0018835783185860986	0.0030828067052352027	0.0017100315478357905	0.0016316576109575262


==> data/lsqrs=1.5sigma=0.0.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
1.0	0.01832074768979474	0.0	0.025845852947895882	0.02469545451827934	0.06739762114626412	0.02454379178366401	0.06887590313886821	0.10387134587444065	0.06709725793052003	0.10299298551316766	0.10289085256969302	0.0001651207542064636	0.019696316432620528	0.00021525933497869897	0.000168348911363347	0.0001899601676054841	0.00019465761943144574	0.027367203375246278	0.00022776601303293854	0.00021480250098881092	0.0002069337731520332	0.01783110985991925	0.02646560147108897	0.00021810441145457432	0.00018832739041458924	0.00017165654898123228	0.0002629841948121881	0.00017032849986453575	0.0001727345350996777	0.000200426981485158	0.07454429770864218	0.00020785227986445088	0.00017640136277530588	0.00022594577234053418	0.01811280241766488	0.0002239453629720843	0.02666150757112161	0.07153155916721797	0.0001873372778803169	0.00021588612539956065	0.00018249827707065896	0.00017317836163483784	0.00019642649414733246	0.00016640813028825533	0.00016048239430973437	0.07083556675309814	0.00019676819353804746	0.00012633379199883027	0.0001540786834364031	0.00015134105257552647	0.00013561491405123853	0.0001614962618901902	0.0001435119590147574	0.0001396109217656574	0.0001415634130329169	0.00013731962279055372	0.00017261158338411473	0.0001531478558335677	0.014817148283591593	0.00015822219830379896	0.0001505360624515648	0.00013511957236782586	0.0001457227059058051	0.00012278606332795705	0.00018833952405169965	0.0001420857008318294	0.00012029164073305903	0.00015222892208770924	0.00018185991514124065	0.00017725520598292565	0.000160966879721375	0.00012798854103454637	0.0001979401426319411	0.00013150096093744919	0.00013813495150227236	0.00014151092366896411	0.00015188830997297636	0.0001417260758689171	0.00012451284115029646	0.00015061682033747274	0.0001640896995306458	0.00014400236342703291	0.00013306078406945308	0.00017249274939950922	0.00012656663373466907	0.00011591619851936645	0.013689224416059614	0.00012920256231419692	0.00017931801795881746	0.0001282742427220824	0.00010812929011652578	0.00014517657949002157	0.00013291585027548302	0.0001394259758538684	0.00014470598796046416	0.00016662734946539608	0.00016132154941381934	0.00017007808548654354	0.00013857850752499438	0.00012517121422524584	0.0001702348864254238	0.00013629513032905718	0.00014489938186558525	0.0001584393206263303	0.00016725513728329573	0.0001708515406159365	0.00016036684973405631	0.00013936761791864658	0.00013024128148391806	0.0001415260661604956	0.00010523863505857526	0.00015337608370375087	0.00018497729061625205	0.00016048698683181312	0.00016036325437429835	0.00013642422089101417	0.00014389709459789384	0.00019131481565896484	0.0001391504315556643	0.012913636930607528	0.000153647015073472	0.00018778212186788696	0.0001822811561958201	0.0001395764684594451	0.00014789004936106119	0.00016227351058270879	0.0001546083266030131	0.00013967764947431325	0.00012283757586995672	0.0001553228994658341	0.00011889806327823801
2.042727070266142	0.017644551850234703	0.0	0.025870595802901457	0.024711435844096765	0.06744019596395888	0.02456185774342454	0.06892011351553091	0.1039448733435787	0.06714108710015947	0.10306265522252363	0.10295651794157999	0.00016514092942232391	0.01968898226063961	0.00021572677210251456	0.00016816439578633654	0.00019015865929140189	0.00019486433998195017	0.02734809981480382	0.00022794167568899502	0.00021511501695828427	0.00020697008804426663	0.017816451985508547	0.026447786946815596	0.0002181723230909725	0.00018826866620197752	0.00017174511782687963	0.00026356738494954206	0.00017050150857586722	0.00017276976111596303	0.00020048046165496963	0.07449199874772827	0.00020799728718657185	0.0001764770773268911	0.00022615933277318114	0.018099905991559175	0.00022402427585166328	0.026638260099136103	0.07147782586258365	0.00018751169359682945	0.00021604936783756388	0.0001826121269406161	0.00017295767177146994	0.0001963407835920051	0.00016628596094749187	0.00016050886019805226	0.07077996750890748	0.0001968006131679107	0.000126151741793889	0.00015400446032310349	0.00015123431997622066	0.00013551767332489487	0.00016132856617999094	0.0001432812044157073	0.00013955038384733118	0.00014145187655217843	0.00013724832331708312	0.00017246673674943224	0.0001530902137848377	0.014772447118527744	0.00015809146414816106	0.00015033982770104216	0.00013483982203578993	0.00014584822020778684	0.00012254050261935865	0.00018816054667236538	0.00014198567117685768	0.00012017536851693934	0.00015203289726400146	0.00018169026746984627	0.00017699300152805756	0.0001608401498330082	0.00012785179958729073	0.00019799199645970512	0.00013124350782103356	0.00013797317896691952	0.00014139666377268383	0.00015183827403081237	0.00014152001473565263	0.00012436343706719605	0.00015041685260979194	0.00016391549248619402	0.000143776676732901	0.00013294528288580745	0.00017250293888787036	0.00012657772289662925	0.00011573343368800669	0.013643870498606566	0.00012903688233432834	0.0001790383463581385	0.00012810830481555877	0.00010792396046541704	0.00014500018434394446	0.0001329224910470367	0.00013927758340774875	0.00014453664434070754	0.0001664611080120146	0.00016132703289111435	0.00016995229760327616	0.00013842675487750944	0.0001250598929099683	0.00017017895391600947	0.0001361216418663334	0.0001447334881680673	0.0001582122249968543	0.00016708006228559	0.0001708273393856477	0.0001600926336245434	0.00013917986136007413	0.00012996125676584464	0.0001413248813204682	0.00010504588556202002	0.00015325306091400225	0.00018486387628274218	0.00016037143952959905	0.00016032701234333982	0.0001362364209311597	0.0001437728460270389	0.00019123504637343075	0.00013908520557325292	0.012870343579202755	0.00015352707766195205	0.00018762020386201922	0.00018225944732469225	0.0001394181334248163	0.00014759397289640475	0.00016235857958321346	0.00015458626413251882	0.0001396013863960349	0.00012268862217930263	0.00015516740608680622	0.00011870873009693861
4.172733883598096	0.018305525975980296	0.0	0.025920647345403086	0.024743804352375075	0.06752622646991453	0.02459838876971454	0.06900959394805384	0.10409353870975499	0.06722965256720793	0.10320329831545938	0.10308922999920289	0.00016518678649394088	0.01967404021375018	0.0002166810053811838	0.00016780103040668187	0.00019057119594215985	0.0001952898078048163	0.027309340934677774	0.0002282989993318257	0.00021574993751411858	0.00020705693812218972	0.01778673157911815	0.026411656549479988	0.00021832336822364816	0.00018816153876840332	0.0001719397919025728	0.00026475273542375926	0.00017086441020276025	0.0001728528756981438	0.00020060343302784532	0.07438575593649784	0.00020829907602972544	0.00017663371237460078	0.00022660052399348782	0.01807373421870866	0.00022419597016891087	0.026591224594631247	0.0713687132106452	0.0001878734224282737	0.00021639168111815626	0.00018285224964916322	0.0001725233392900763	0.00019618091102407482	0.00016604995467425063	0.00016056793760799927	0.07066719028460264	0.00019687700938245142	0.00012579294537957107	0.00015386126222678327	0.00015102752839744673	0.0001353271917349732	0.00016099807923201164	0.00014282521365783436	0.00013943364684844984	0.00014123467405836474	0.0001371075775624249	0.00017218256154410746	0.00015297659546233098	0.014682428721362722	0.0001578376478314941	0.0001499536021295769	0.0001342874257080791	0.0001461060794416379	0.00012205403235347264	0.00018780511820760864	0.00014179267783906343	0.0001199466525201875	0.00015164668388358243	0.00018135511165455592	0.00017647141583373188	0.00016059087019237918	0.0001275822231253443	0.00019810106794381394	0.0001307362522536406	0.00013765284544660296	0.000141178749338607	0.00015174756824939698	0.0001411141724332931	0.00012406742296918854	0.00015002093939301317	0.000163573755383957	0.00014332990596404503	0.0001327183124062955	0.0001725293929841323	0.00012660695296593785	0.00011537412513864238	0.013552549725526438	0.00012871403914757615	0.00017848657104258689	0.00012778145741126955	0.00010752004386581352	0.00014464986355450788	0.0001329427007885077	0.00013899086980161062	0.00014420447256710347	0.00016613301935072713	0.00016134399243602202	0.0001697058262929744	0.00013813140700290175	0.00012484372242800614	0.00017007646880046862	0.00013578071530490586	0.00014440652654256893	0.00015776429522017645	0.0001667357546995966	0.00017078764286842035	0.00015955000573418876	0.00013880764474366537	0.00012940536477100152	0.0001409275969191248	0.00010466709568108552	0.00015301171574174467	0.00018464020102247484	0.0001601446186245426	0.00016026166248577317	0.00013586668171669194	0.00014353288865455273	0.00019108289729437663	0.00013896052875769622	0.012783228295369523	0.0001532894231559678	0.00018729812438128768	0.00018221775163965544	0.00013910061507841576	0.00014700606234820143	0.0001625359290447465	0.0001545467065532348	0.00013945203737979615	0.00012239466183471508	0.00015486117580117454	0.00011833655837261267
8.5237564610426	0.02174582567610933	0.0	0.02602095710458507	0.024808847915671232	0.06769821929163461	0.024671554157546037	0.06918891061609128	0.10439111670315876	0.06740666504818942	0.10348395263201278	0.10335478942478309	0.00016529635323430232	0.019643690949434193	0.00021862646023351154	0.0001671102640511031	0.00019143922714033834	0.00019616894443246768	0.02723123330746011	0.0002290216231146928	0.0002170319773170425	0.0002072821617080963	0.017726911965890033	0.026338882341158946	0.0002186785419730003	0.000187991411520004	0.00017239006984108097	0.0002671486108587549	0.00017164173957284103	0.00017306433384145053	0.00020090676633822364	0.07417119156231428	0.0002089352372912949	0.00017695983507191705	0.00022751789126019387	0.0180209338338214	0.00022458548714964337	0.026496963424697748	0.07114843915495529	0.00018863168029543484	0.00021712399724821635	0.00018336947200104688	0.00017169949159606308	0.00019591155614580058	0.00016561858647493733	0.00016070704371147742	0.07044007796113616	0.0001970715409789997	0.00012510941668880793	0.0001536006320696347	0.00015064802037649682	0.00013496893454136794	0.00016036870066323927	0.00014195241523500164	0.00013922047381412846	0.0001408306959460553	0.00013683803169769253	0.00017164662680511222	0.00015275967552690357	0.014503695488780702	0.00015736970505984368	0.0001492206374814956	0.0001332315735095613	0.00014663681018737136	0.00012111831244828751	0.00018711776181432456	0.0001414411944511525	0.00011951214202815152	0.00015091186064805846	0.00018071394639104647	0.00017545961107760116	0.0001601184089534735	0.00012706848652780162	0.00019833477068336027	0.0001297705509870524	0.0001370372432182692	0.00014079137502493724	0.00015160520233889604	0.00014034299824699297	0.00012349745906162023	0.00014926081268468926	0.0001629292632765934	0.00014247191231091114	0.00013228803965296946	0.0001726023282866688	0.00012669020027240865	0.00011469354778036943	0.013371287902335134	0.00012811407935189246	0.00017743445352486523	0.00012716041406197952	0.00010675457217349305	0.00014397290788766476	0.0001330080460093275	0.0001384672433461194	0.00014357793385374947	0.00016550641047440975	0.0001613990116744527	0.00016924144379032745	0.00013758376049092147	0.00012444466409275128	0.00016991169674756879	0.00013513603880130971	0.00014378356480768015	0.0001569104992927519	0.00016608265888480152	0.00017074244871830138	0.00015850853339156087	0.00013809038011138443	0.00012833187214353057	0.00014016842051423105	0.00010395024522864569	0.0001525557747078859	0.00018421332956808755	0.0001597158218588059	0.0001601602177796816	0.00013516392412153604	0.00014309473364191065	0.00019081346669705748	0.00013873833261578727	0.012610531141300762	0.00015283169740206763	0.00018667324372879932	0.00018214191757607377	0.00013847442857924805	0.0001458696869729211	0.00016291021865471372	0.00015448526437426976	0.00013917089181517781	0.0001218331454672588	0.00015427860256552782	0.00011763199337235967
17.41170806332765	0.0299741011442851	0.0	0.02621860307964068	0.024937577617499755	0.06803541418581185	0.02481547033255761	0.06954211842965738	0.10497576112799002	0.06775346202227264	0.1040322730367837	0.10387630915886426	0.0001655674747387113	0.01958236079687163	0.00022256714708823668	0.000165880909076167	0.00019328835773727097	0.0001979854472514254	0.027075826465909964	0.00023045619800166636	0.00021958093378331056	0.00020790277331551963	0.0176081416588426	0.026194160959094413	0.00021956067630892986	0.00018781153649283857	0.00017348653737549172	0.00027192788427529317	0.00017334541679400647	0.0001736378138841597	0.00020170247732014004	0.07374261150557539	0.00021029158398330216	0.0001776379236812242	0.00022943504748852182	0.01791563025920773	0.00022550663562481192	0.026311348142402508	0.07070868622286362	0.0001902357291554201	0.00021872422587654544	0.00018451195328352704	0.00017024122531636326	0.0001955576472223466	0.00016490958513311785	0.0001610482709418739	0.0699887620701484	0.000197596105878924	0.0001238845345171415	0.00015317618870128378	0.00015002140578638745	0.0001343424858526409	0.00015924244623177438	0.00014037587901147665	0.00013886611932633673	0.00014014059956794946	0.00013634617342643345	0.0001707063813155982	0.00015236445705315587	0.014158189601603104	0.00015658800058443624	0.0001479209140758251	0.00013133078252709017	0.00014772310392509915	0.00011941217860219139	0.00018584744814429977	0.00014086884586642082	0.0001187335063040401	0.0001495993568455136	0.00017955324346123768	0.00017358546510453282	0.0001592795329363649	0.00012614715528902953	0.0001988388301339009	0.0001280429788199357	0.00013591333100285532	0.00014019297344428167	0.00015145826813374525	0.00013896985345734095	0.0001224515706831244	0.000147879405554276	0.00016179737678396453	0.0001409101634049837	0.00013152182843558365	0.00017280601801388524	0.00012693362343697977	0.0001134893127156752	0.013021161555840077	0.00012709510209923966	0.00017555136103426368	0.00012605446680462976	0.00010540328423845953	0.00014272734123768632	0.00013321799447508652	0.00013761235472975415	0.00014248014352728604	0.0001643770923240684	0.00016157514854830884	0.0001684262244666111	0.0001366597799897569	0.00012377441510783713	0.00016972649806236425	0.00013400085703021904	0.0001426666050129034	0.00015538097943888158	0.0001649217591547787	0.0001707680122232178	0.00015661715929453945	0.00013677446805247852	0.00012636121691542805	0.00013880122281645382	0.00010268517588982584	0.00015174855599895637	0.00018344410332184316	0.00015895543818202187	0.00016005673659077083	0.00013391045367667866	0.00014237646210332	0.00019040453019760186	0.0001383926669114257	0.012277718162535665	0.00015199209603021315	0.00018551007358947108	0.00018201178104967897	0.00013727236019891534	0.00014377731103550986	0.00016370514881039545	0.000154419586155793	0.00013867467517427611	0.00012082159550723531	0.00015323354367041477	0.00011638857184247434
35.567367400530664	0.045591585059971886	0.0	0.026597256166751918	0.025185648568561675	0.06867505176249683	0.02508996544918503	0.07021805813804718	0.10608808369853763	0.06841012766463088	0.1050659884976317	0.10486842122974264	0.00016621522371641957	0.019459468272681083	0.00023038888236547782	0.00016392930093001137	0.00019721187918155891	0.0002016665796301263	0.026773543614931665	0.00023316262029568933	0.00022446652949034527	0.0002096082677250345	0.017377826563185657	0.025912516579918138	0.00022179057556636492	0.0001879282344682239	0.00017620840855172814	0.0002811814946387532	0.00017710645879319645	0.00017520903701611214	0.00020381522271230445	0.0729035605001492	0.00021315953748489793	0.0001790042939046624	0.00023339484128937597	0.017709793729424668	0.0002277019591414188	0.025956678253278978	0.06984811405596826	0.00019360050740282672	0.00022223073077967589	0.00018705509804946345	0.00016796037608248466	0.0001953992995279842	0.00016394892377739306	0.00016187163215564178	0.06911258014660447	0.000199001410890289	0.00012189141272997607	0.00015261347739520086	0.00014917960196998305	0.00013336434400638958	0.00015741920427862546	0.00013778286161476183	0.00013834310663542938	0.00013911660648280498	0.0001354953808910142	0.00016924156686411746	0.00015167157617692348	0.013521393409288015	0.00015549854063025978	0.0001458700770697581	0.00012823199938344614	0.00014987535612938021	0.0001165611609166593	0.00018364749969708452	0.0001401141915290853	0.00011744206077983371	0.00014748201567896287	0.00017761199981083858	0.0001703681689563011	0.00015793159463491313	0.00012464578664225695	0.00019987724076096173	0.00012524626428235685	0.00013400953221925175	0.00013949423998166964	0.0001515514159711459	0.0001367723699209882	0.00012065629729084635	0.00014558086383548765	0.00016002502414730376	0.00013829260134846767	0.00013027453857725202	0.00017331896315578285	0.00012759933099407348	0.00011158648944692991	0.012377084998899054	0.00012562427003164834	0.00017252790900805265	0.00012428342592486443	0.00010330390065761495	0.00014060987774481995	0.00013383075645847817	0.0001364968281910629	0.00014078620497796527	0.00016251511107591554	0.00016208209665703423	0.0001671451215464073	0.0001353568111104063	0.00012281779465090045	0.00016977518532349623	0.0001322335761980779	0.00014084551476334242	0.00015290494397481423	0.00016305721522325502	0.00017112765118241867	0.00015347535541118624	0.00013453106225487288	0.00012303690425143792	0.0001365656984954533	0.00010070211175496448	0.0001504415747834993	0.0001821677597655899	0.00015772099853836135	0.00016010543161989557	0.00013188957684224197	0.00014140872478195988	0.000189973536353602	0.0001379785227453907	0.011667828368402187	0.00015055570020482056	0.00018346265375742045	0.00018177555357343548	0.00013504489013531454	0.00014021416715056514	0.0001653465183169209	0.0001544171550409078	0.00013786213403761444	0.00011915851783698054	0.0001515050921310616	0.00011444440879507691
72.65442420716546	0.07226420878361482	0.0	0.027293977606493953	0.02564376371914883	0.06983084966661389	0.025589791225732236	0.07145756606980225	0.1081022573943953	0.06959107457401671	0.10691424780339771	0.10666753621011277	0.00016753512212341136	0.01921639673789183	0.0002451635296013482	0.00016134934886614594	0.00020512757818823412	0.0002086384808695212	0.02620652506296486	0.00023768484688451593	0.00023311601520528095	0.00021386800481568	0.01694714422345899	0.025381882780835283	0.00022711058381822097	0.00018918933584225554	0.00018263142351938736	0.00029802545979874687	0.0001850789743497907	0.0001792245288469553	0.00020903767120257036	0.07131490762080114	0.00021887955945340223	0.00018151905512547774	0.00024112143318387913	0.017320140996038225	0.00023259373594367193	0.025309158889714137	0.06821830466767809	0.00020029097613024862	0.00022952729426694015	0.0001924756031920348	0.00016508114756212428	0.00019626088959890322	0.00016300544183051372	0.00016362668525181213	0.06747296817585302	0.00020239646410800033	0.00011900383788153393	0.00015209367021720087	0.00014844693499080122	0.0001320003311121073	0.00015481601670443049	0.00013400094836836087	0.0001375559593623472	0.00013784836107466391	0.00013403157665460805	0.00016728020126311548	0.00015040145772222697	0.012435285046216216	0.00015438455630395408	0.00014315386386747715	0.00012381891836340316	0.00015375042803576183	0.00011232799692824029	0.0001800715561562546	0.00013943972511462114	0.00011540654855511926	0.0001444787730217534	0.00017457849951553922	0.00016539638872831242	0.00015597691339269562	0.00012246933033430691	0.00020166427720756956	0.00012126598939458586	0.00013102028389300543	0.0001390297802715054	0.00015246561850549485	0.00013372065449951913	0.00011775664567434429	0.00014216247543523498	0.00015761489389989886	0.00013430004810948562	0.00012840212306405345	0.0001742793837486905	0.00012911680638611094	0.00010901658460237224	0.011283754274771665	0.00012400128517674948	0.0001684002828588111	0.00012181936932263234	0.00010066892109016003	0.00013737207586834437	0.00013530096688287577	0.00013561881049484534	0.0001386134415064777	0.0001597419038228562	0.00016325435268880732	0.0001653705253667276	0.00013405667481840517	0.00012172621448526692	0.0001707329678267081	0.0001299538311682102	0.00013819209898954056	0.00014939836067372908	0.00016038388801154223	0.00017235212637385834	0.00014882608088118802	0.0001310094756243489	0.00011806754189873219	0.0001333574492614388	9.807994597789467e-5	0.00014844481797336243	0.00018019459761885547	0.0001558433688405943	0.0001605621568583208	0.00012901304019544626	0.00014045427993578547	0.00018993533245129007	0.0001376569450895843	0.010637914346154657	0.00014825136191459838	0.00018001096978845544	0.0001811710362646313	0.00013105359084757088	0.00013474624579689574	0.00016836765461446273	0.00015449147514704861	0.00013652745054979916	0.00011669982755770403	0.0001488157951913165	0.00011190682226246436
148.4131591025766	0.1148286053592321	0.0	0.028513041028459384	0.026439487561321435	0.07179603481749572	0.02644688409085701	0.07360549955073974	0.11151269546854874	0.07157526574360162	0.11000043587598748	0.10973098851231974	0.000169451169896903	0.018745603888135978	0.00027059168987611927	0.00015880498110569492	0.00021923154917014435	0.00022003750123631831	0.025196364763579154	0.00024358722631888252	0.0002462753028103741	0.00022269029370047022	0.016180878336743983	0.024424650395262894	0.00023810051382731583	0.00019291434281059589	0.0001959475424158916	0.00032547454026488206	0.0002001816727978017	0.00018811534894118946	0.0002200530105063323	0.06845374374409383	0.00022887717098454827	0.0001855647530107883	0.00025436865619215816	0.016616417560891834	0.00024187524346076607	0.024195378046474668	0.06528051404447817	0.0002121403640169142	0.00024275682023839387	0.00020272597031080662	0.00016271792114637057	0.00019931980736352236	0.0001623718446202264	0.0001664615198620999	0.06456029973427657	0.00020912852091766414	0.00011509737035607612	0.0001517792037016114	0.00014836087185937115	0.0001299939949952976	0.00015138217764658032	0.0001289619194258028	0.00013583917545123415	0.00013637765112108768	0.00013130636977240885	0.00016484049529896178	0.00014774918123120157	0.010781179354485264	0.0001535983538452627	0.00014021865201370245	0.00011826514412166165	0.00015943166169984788	0.00010673418517489998	0.0001743720948576373	0.00013910509061299683	0.00011207926265504799	0.00014055429760500627	0.00016973925427731445	0.00015851003453361438	0.00015311042114494688	0.00011955353912762515	0.00020347879698258742	0.00011620492886551514	0.00012645259834711796	0.0001387487421803753	0.00015474295424337375	0.00012991546211992014	0.00011318761990571851	0.00013748818142858825	0.00015454584457388353	0.00012852397076297051	0.00012558438970241016	0.00017506353114650063	0.00013167419651391322	0.00010603202946685119	0.009636306049493868	0.00012272008551987473	0.00016372263495542964	0.00011875352402830327	9.82854160940757e-5	0.00013289980957981854	0.00013792307480057353	0.00013572531877673928	0.0001362304091075207	0.00015581559190602242	0.00016513230634578358	0.00016299741149507853	0.00013353012374234163	0.0001205696926907224	0.00017346901660349588	0.00012761096264367973	0.00013454502398949593	0.00014492837142932838	0.0001566696641912787	0.00017476495752837405	0.00014258038812239445	0.00012578329730352931	0.00011158382907951606	0.00012932233954941703	9.513878729324496e-5	0.00014513424694863805	0.0001770405242903415	0.00015287162812438083	0.00016117130347426015	0.00012522562287659177	0.00013966276958840885	0.0001907868959503986	0.00013728194329197844	0.009093495766864173	0.0001445695165231934	0.00017414572963720223	0.00017920069263152415	0.00012414934705504534	0.00012720616866040052	0.0001725653737386138	0.00015397907021849093	0.00013390810865952253	0.00011323200331621756	0.00014447077072511644	0.00010916298683024104
303.16757768254917	0.17821972376237344	0.0	0.030521422226887685	0.0277127109375676	0.07491515555728587	0.027815823951689522	0.07706393335317681	0.11681888923425299	0.074642701087564	0.11474609052306156	0.11455885535616646	0.00017063032569933307	0.017870365913455737	0.0003085132718234214	0.00015752403784285464	0.00023963490836084018	0.00023449130499402098	0.02351558822108827	0.0002482656113262094	0.000261534837980936	0.00023675994177338542	0.014906702561762809	0.02279729184822389	0.0002562903171952576	0.0001998783153179691	0.00021882306406395598	0.0003629887851911308	0.00022393806904679955	0.00020423370219675613	0.00023852004379092926	0.06365134809583582	0.00024295294093822428	0.00019179627946193072	0.00027286002172750124	0.015429695511334737	0.00025551087066090483	0.02241295905738834	0.06035562582218235	0.0002300124012997373	0.0002615773329859521	0.00021858781824422703	0.0001629641633085153	0.00020462145540466633	0.0001616463834423939	0.00016883749374720726	0.05974185884134872	0.00021947203911537483	0.00010962494609850703	0.00015107627497901836	0.00014872641839637276	0.00012614344950860788	0.00014659963458400256	0.000122207893514109	0.00013132189398259772	0.00013406176856496256	0.0001260935856024398	0.0001613056217214674	0.0001422172984498169	0.008614181900235952	0.00015241357230311037	0.00013735266259432008	0.00011152539645552307	0.0001649803923510612	9.980290768735015e-5	0.00016519268298454009	0.00013843206105196767	0.00010646221919948637	0.00013505130721716817	0.00016142668318999071	0.0001496220505411089	0.00014809334839607915	0.00011560364179749042	0.0002022197815436035	0.00011014255038290324	0.0001193723770962113	0.00013682112661493365	0.00015762438384883573	0.0001248882828179351	0.00010627385002543717	0.00013105479947376076	0.0001500975103730098	0.00012020605231773685	0.00012113616454712611	0.00017335785669760252	0.00013436931809923	0.00010265562033725304	0.007521597231320525	0.00012137876636077162	0.00015885298292022133	0.00011479779440194992	9.685558042718523e-5	0.00012696434013316076	0.00014100781773185688	0.0001364097154748295	0.00013315915260545197	0.00014999272976879544	0.00016652224565912114	0.00015928120061013348	0.0001340758537604883	0.00011864030539630268	0.00017760415646900983	0.00012542445669445654	0.0001291955557049057	0.00013908692035685704	0.00015095476164985825	0.0001770561652995625	0.00013443777909699208	0.00011817618368233956	0.00010399606257322722	0.00012471249180922935	9.176775575643675e-5	0.00013889363774279538	0.00017128402539759202	0.0001478639862149546	0.0001599317202090512	0.00011997978534012211	0.0001380543990087053	0.00019198025821302346	0.00013537546193482096	0.007113019970519983	0.0001384382210031482	0.00016413440257228142	0.00017368640521896848	0.00011318821516005003	0.00011769579547565983	0.00017530388392206312	0.00015052688734847836	0.00012811285886077178	0.00010798319473939658	0.00013687406040987615	0.00010610170224823978
619.2886177591568	0.2651825406940855	0.0	0.033573051800698896	0.029533971058762598	0.07945885102698873	0.029815733558411127	0.08208294211859503	0.12420481818182379	0.07889683032369446	0.12130304364411595	0.12143577340746113	0.00016838354984725207	0.016377844522489426	0.0003545764935588348	0.0001587517300462385	0.0002614007569070899	0.0002461633395949027	0.02097632769477101	0.0002482079458242934	0.0002716091230817946	0.0002529548726409684	0.01299891569745791	0.020278526154246072	0.00027827293281108037	0.0002092516662640828	0.0002498723813416755	0.0004017789824458239	0.00025279877177493654	0.00022678451930303203	0.0002615709618417779	0.05637893083936636	0.0002572033789463957	0.00020307392181326234	0.0002925580072282791	0.013629468558616511	0.00026895368154764476	0.019822699720589153	0.05295873512578458	0.000253203217513498	0.0002792978382987625	0.00023687449957707603	0.0001678604469636341	0.00020936487668754585	0.00015977461447987777	0.00016620919062932806	0.05256199695881146	0.00023169046846401104	0.00010183228225751452	0.0001480431117430598	0.00014745045207846617	0.00011830731645721237	0.0001393684572218394	0.0001128516363991937	0.00012193033100301232	0.0001292365182215517	0.00011750798013797419	0.00015543334411503284	0.00013286693178136315	0.006259374627894618	0.00014806620008969598	0.00013402069051025132	0.00010324547645683188	0.00016605940928076477	9.138812955372136e-5	0.0001513037129974384	0.00013510720104909974	9.818200707741973e-5	0.00012638075699121913	0.00014795357728768517	0.00013837892336748217	0.00013872093224398042	0.000110236687008794	0.00019302496189093377	0.00010330571828201221	0.00010892182840293293	0.0001298082468042882	0.0001584248877380679	0.00011722710202013328	9.727003613739666e-5	0.00012195575203627986	0.0001429126744803935	0.00010910822166861668	0.00011464397357144779	0.00016620757212348057	0.00013497271258862772	9.822618780755438e-5	0.0052965533585166685	0.00011775403687670118	0.000152848152137972	0.00010889427253328944	9.574093921132586e-5	0.00011888735151240358	0.00014257642342111016	0.00013484659736432065	0.00012751776925853277	0.0001410213715883892	0.00016466120810479514	0.0001525348173972233	0.00013446908074234563	0.00011456181791694937	0.00017953691288056674	0.00012267520996100942	0.00012086709378826507	0.00013076623373013457	0.00014178118009366104	0.00017551753308998587	0.00012405567721505663	0.0001074909112794585	9.576899048734317e-5	0.00011978817612659588	8.682709640112572e-5	0.00012796988165617685	0.00016053130332525673	0.00014027232391195971	0.00015348322964121413	0.00011211006288895443	0.00013339241743166202	0.00019076282812622626	0.00012899224754701688	0.0050179785535130065	0.0001287093192013804	0.0001491165471274319	0.0001622729712972504	9.870482022468178e-5	0.00010670444214333318	0.000171496513686166	0.0001406831811918167	0.00011713168450383523	9.975172459573963e-5	0.0001244991704981698	0.00010133543495881782
1265.0376238043311	0.37364715098389556	0.0	0.03768811701459365	0.03174390533219831	0.08528516809406948	0.0323995822009209	0.08830865860456039	0.1329482350227008	0.08394070237181878	0.12906114257162654	0.12991865655762463	0.00016124026638577593	0.01421135994898834	0.0003957359189681442	0.00016308711544356906	0.00027618887799458157	0.000248081306097095	0.0176727849610787	0.00024412500905045842	0.00026910384531951174	0.00026615276494782494	0.010586415505097327	0.016936908528962687	0.00029452969419763966	0.0002192914695277088	0.00028081404202193904	0.0004254438592571822	0.0002776393121641774	0.0002491485178818603	0.000281252296864859	0.04695988840774862	0.0002659216909958904	0.0002249503405883972	0.00030756313845904583	0.011307870395713992	0.00027436668162986573	0.016571263014585818	0.04354216727732687	0.00028167617740241336	0.0002845537975223338	0.000250448665810692	0.00017790954937551705	0.0002096895818053179	0.00015711772031473282	0.00015395818020696225	0.04343404398255959	0.00024326763193775926	9.223774142598603e-5	0.00014116915230436561	0.00014223172008347878	0.00010564700918707707	0.00012932761040740555	0.00010090107154484351	0.00010834891330375122	0.00012045177735366644	0.00010671532548297182	0.00014679719943948275	0.00012124767712592147	0.004193992914232328	0.00013801582516610524	0.00012943830240047657	9.393925291075282e-5	0.0001593881570288775	8.198169179279453e-5	0.00013372058963831762	0.0001268253360174624	8.901714617961571e-5	0.00011377159924789521	0.00013025097414830536	0.0001247561797302188	0.00012415737414899617	0.00010402669543279339	0.00017423481529404798	9.668350710049508e-5	9.584408797534798e-5	0.00011633474606519672	0.0001549318403574087	0.00010631070641828618	8.822629258988935e-5	0.00011019810542291457	0.00013310661074021792	9.703333089506915e-5	0.00010704269907284301	0.00015345305129771592	0.00013161217990839574	9.201987504950038e-5	0.0034263610028217382	0.000109839535884416	0.00014416443904936662	0.0001002548532620625	9.337460160257992e-5	0.00010843316761788916	0.000140752471916326	0.0001280879813039399	0.00011801923271907429	0.00012851341333799547	0.00015719109939795622	0.00014143435249575208	0.00013282564335392215	0.00010802363537178794	0.00017400269274742714	0.00011860651630037941	0.00010955145944274854	0.00011975853498388377	0.00012903484892983405	0.00016719798230419573	0.00011226372950888569	9.42657981855259e-5	8.804046831770472e-5	0.00011484035005929792	7.939490648246611e-5	0.00011310072241918473	0.00014377583037081718	0.00013119946796786027	0.00014098557360433663	0.00010135834764103799	0.00012431579962014167	0.00018390330970918009	0.00011657334017863795	0.0032375286102968946	0.00011611981499153151	0.0001318942066109271	0.00014499659945013975	8.399550555753722e-5	9.552160482944493e-5	0.0001583075028030295	0.0001236245891318486	0.00010188585664596401	8.881943385905735e-5	0.00010866167403616077	9.368316461112129e-5
2584.1265990502616	0.4959468234530128	0.0	0.04238538801426172	0.03386988830070518	0.09151138913688615	0.035246519094980486	0.09448166334925465	0.14111083502288654	0.08875564468182584	0.13644235628040463	0.1385208222771492	0.0001527004151971848	0.011739553219138074	0.00041713314870479845	0.00017101845708503312	0.00028090665134676524	0.00024190463679270297	0.014206897873232368	0.00024401288201651735	0.0002560334029366949	0.0002770796843937057	0.008172922343452403	0.013378460379924153	0.00029871743472110584	0.00022956141338825977	0.00030101384821261846	0.00042379822663485934	0.0002919310660951143	0.0002630380562598309	0.00029198660645465466	0.03714559311415861	0.00026925303077491127	0.0002603982110175097	0.0003159829136592786	0.008905811597730066	0.0002695941476976614	0.013258308658814617	0.033948138799631	0.0003187173798592632	0.0002737612479198674	0.0002557878604957529	0.0001935427989580733	0.00020741336600929282	0.0001573399861464424	0.00013535642421524515	0.034101185666214645	0.0002533922780233513	8.347572130557793e-5	0.00013284975098784254	0.00013496877242797568	9.102328436382254e-5	0.0001188390807603183	8.864370969521068e-5	9.483952048813328e-5	0.00010900567576437555	9.720606310621716e-5	0.00013711040627022432	0.00011121065761616615	0.0027321862347692762	0.00012421644219281984	0.00012458452222425848	8.567225784729007e-5	0.00014765953740587172	7.369798586463936e-5	0.00011636712475781763	0.00011467788791821179	8.223596922753814e-5	9.979649397814497e-5	0.00011271168077992936	0.0001107685023720778	0.00010744341994520497	9.917278399277563e-5	0.0001515323521801234	9.235040588020252e-5	8.319261686407421e-5	0.00010044947828397724	0.00014912708388067762	9.44874403097659e-5	8.200321526274545e-5	9.810663755902314e-5	0.00012395427600322422	8.712194811221349e-5	0.00010046754266584637	0.00013938801624370172	0.000125622916141013	8.511152040207631e-5	0.002165515555448777	9.977727081105955e-5	0.00013338603756600615	9.039429705158017e-5	9.00172849913851e-5	9.76608524236591e-5	0.00013646061387289832	0.0001173921860471869	0.00010697755038859634	0.00011467245584288475	0.00014566392830226308	0.00012785700377551649	0.00012958718641459951	0.00010122547707754523	0.00016104822160788648	0.00011456490164314378	9.834472302324702e-5	0.0001083173724374267	0.00011570686687248942	0.00015483842370365023	0.00010153571220595187	8.153556469828684e-5	8.306548132587543e-5	0.00011065913519838126	7.108638735380253e-5	9.86169730193739e-5	0.00012483986142188788	0.00012300518378737652	0.00012685004345867236	9.04083790290447e-5	0.0001128231660965947	0.00017256602523782607	0.00010139613434576375	0.002019670802888966	0.00010446274510368791	0.0001179089736738848	0.00012593367220828237	7.299206478143486e-5	8.650108623476289e-5	0.00013986273230095548	0.00010408107314530283	8.711450110998428e-5	7.849902725949221e-5	9.438398447756857e-5	8.476075881790964e-5
5278.6653568747515	0.6213471577192632	0.0	0.04678468627291268	0.03544472716758683	0.09694068644548245	0.037905299593708426	0.09914649947436224	0.14664052370472672	0.09237697014544763	0.1418632906752847	0.14548499226387795	0.0001494538219389449	0.009602243435666243	0.0004168834284737877	0.0001841852434515826	0.00028265354162133866	0.00023935336730105715	0.011372402487363698	0.0002569246471813246	0.0002431892951696407	0.000293838515679552	0.006302457839237474	0.010419012369298142	0.0002979789613648153	0.00024241442851115038	0.0003088274728651587	0.00040587481837685345	0.00029997013942933195	0.00026816271787275653	0.0002986510696284623	0.029145267445102152	0.0002751193728655902	0.0003072662783662612	0.00032316173977128316	0.006954629566804059	0.0002630067618191393	0.010604767418564077	0.02629344363944259	0.00036918034379845226	0.00025765030883594087	0.00025953229910486553	0.00021764485866219234	0.00021236571685177822	0.00016473612506407692	0.00012133941120599311	0.026616436642875434	0.00026404403371177427	7.879627924035676e-5	0.0001284115691790554	0.00013113905445447498	7.922523160194096e-5	0.00011220792751764623	7.961762123150796e-5	8.582560134304537e-5	9.893540176248571e-5	9.267553864143011e-5	0.0001297677054432879	0.00010630823378741717	0.0018652975997052136	0.0001121974288324384	0.0001226514421999045	8.088478132733048e-5	0.00013779774252069193	6.919067441743408e-5	0.00010363346969546559	0.00010300282082596881	8.026879404731415e-5	8.91225637156119e-5	0.00010040536017422725	0.00010014781355212733	9.352658353580788e-5	9.812304013329073e-5	0.00013344918936515808	9.247336415208402e-5	7.44415899096418e-5	8.861935508879848e-5	0.00014618491182032754	8.57162986961456e-5	8.049204405818337e-5	8.943612476000527e-5	0.00011964250017959637	8.184315266743868e-5	9.709749231807449e-5	0.0001297202666296733	0.00012112269899194435	8.058971829611101e-5	0.0014549084099514924	9.296386515610675e-5	0.00012403556827874713	8.268491530827803e-5	8.842032712690188e-5	9.014128761374268e-5	0.00013369315841748754	0.00010794016746399002	9.887055982061968e-5	0.00010352605710466474	0.00013540857699526946	0.0001168297858174031	0.00012813527319908332	9.772164345133431e-5	0.00014799387067967394	0.00011365576980952114	9.149796721047756e-5	0.00010009855372475984	0.00010650781901332877	0.00014517929087217284	9.471588551947134e-5	7.307727548279065e-5	8.286214812330604e-5	0.00010912227823758053	6.531191401229545e-5	8.93773181131077e-5	0.00011037548586568273	0.00011821521219764789	0.0001170890146999018	8.349005698273633e-5	0.00010343743798025239	0.00016281817876032556	8.956910609480343e-5	0.0013202090697740012	9.81081458866786e-5	0.00011115794356721486	0.00011097533093527699	6.763451074641762e-5	8.222218202841704e-5	0.00012403111180037905	8.886017346601653e-5	7.762182306844748e-5	7.295340856180937e-5	8.667389526914533e-5	7.814393332598852e-5
10782.87261936415	0.738420171938195	0.0	0.0501770580475693	0.03641182794398107	0.1009590423921214	0.0400742513488219	0.10182641046049455	0.14905644147924382	0.09466875155604132	0.14495875182323448	0.15003614363856457	0.00015478842685376536	0.008154549654978822	0.0004073316308444845	0.00020382147153037947	0.0002903376312213836	0.00024861328993276233	0.00951415776842197	0.0002844670338168408	0.00023883667271854466	0.0003212715772207269	0.005131288248299312	0.008425397109030203	0.00030381683718943116	0.0002605054711387594	0.0003120025353983903	0.000388664365387332	0.00031018404388312275	0.0002720378562268884	0.0003100056445139682	0.023869136659617273	0.0002898969623954005	0.0003620454325908427	0.00033546909123325535	0.005663188555452183	0.000263226534342185	0.008888880585699184	0.021328863012522466	0.0004335132780647029	0.0002480548095134613	0.0002704110284564835	0.0002516373790548863	0.00023156822735002414	0.00017974629503432406	0.00011905211065449357	0.021743258751750823	0.00027767062355600624	7.950158810201497e-5	0.00013073759478674686	0.00013369673530763763	7.284562116676567e-5	0.00011160830195539139	7.567162456597271e-5	8.267226415076991e-5	9.32004882994832e-5	9.424777575138465e-5	0.00012707677628337246	0.00010732422009130388	0.0014070785527297808	0.00010549843293110409	0.0001257518188174921	8.05462662369155e-5	0.00013401025293714717	6.925472833171616e-5	9.734679934762542e-5	9.515426345544369e-5	8.318132970358066e-5	8.427162874761134e-5	9.530298649162236e-5	9.515821989922837e-5	8.507394107643399e-5	0.00010144124762193871	0.00012389961735227617	9.729277246645246e-5	7.081586858444344e-5	8.375810230561128e-5	0.00014902570923295687	8.200094776048915e-5	8.352526938494328e-5	8.636371037660961e-5	0.00012155815804752063	8.178271132447472e-5	9.776264008688179e-5	0.00012706069311514868	0.00012078335539951994	8.044418486010843e-5	0.0010990197403638587	9.245429774669748e-5	0.0001191352878591243	7.924480897002236e-5	9.051822620404587e-5	8.763813701688418e-5	0.00013540130020137423	0.00010355397400921886	9.596549808540438e-5	9.757730956222243e-5	0.0001303305913386727	0.00011179654018323888	0.00013091424105358469	9.928029644872994e-5	0.0001411114853187267	0.0001174767584202776	9.067264116516263e-5	9.733320805971111e-5	0.00010370591605233542	0.0001421758506518939	9.289446633082656e-5	7.015209221231816e-5	8.753949163511777e-5	0.00011156676688931623	6.392234139728347e-5	8.686941389519241e-5	0.00010367036802876483	0.00011806657136541641	0.0001140349189145641	8.245999358927777e-5	9.913008832032347e-5	0.0001591427094325714	8.4391482200432e-5	0.0009592386004070248	9.835127773702626e-5	0.00011196121212634714	0.00010317359580108453	6.75009042817956e-5	8.354420649085288e-5	0.00011531745220910752	8.094696979976216e-5	7.467844618121855e-5	7.35202864949892e-5	8.658574151924119e-5	7.593199897555076e-5
22026.465794806718	0.8357262239036451	0.0	0.052397870154417145	0.03697752857781683	0.10362556336835871	0.04165489786916642	0.10303281511394466	0.14941416274213068	0.09602838070302956	0.14638584252349388	0.15252770556052409	0.00016603278888331356	0.007326072243475388	0.0003997195462350198	0.0002270687385488793	0.0003046364592153034	0.00026647133293189495	0.00846855740033235	0.00031908075421639367	0.00024281752251904744	0.000354263677185546	0.004493293988658892	0.007257357960282191	0.0003178992867487498	0.0002819902443836923	0.0003164986637002441	0.0003799995161430399	0.0003243320012807846	0.00027940038545641273	0.0003269237043087263	0.0208471760611177	0.000311316650172373	0.00041752404959985624	0.00035270918543515105	0.004916755999416817	0.0002702787649567961	0.00793187820879566	0.018517669393035435	0.0005016708457589793	0.0002471789549228166	0.0002883076532346239	0.0002898575136859222	0.0002603460598224352	0.00019829143326832903	0.00012635579512467344	0.018979610311724113	0.0002935509544144493	8.393318119180957e-5	0.00013785089771986016	0.00014063719385407463	7.112577363970184e-5	0.00011533560937838985	7.57966974510597e-5	8.369545986993898e-5	9.154439058176797e-5	9.978705514133732e-5	0.0001282804912567385	0.00011205538536568912	0.0011785479002865272	0.00010358569781830277	0.00013239221143849833	8.340309101401143e-5	0.0001353487488869753	7.230257605160658e-5	9.611153894910167e-5	9.138741367485343e-5	8.881942563308641e-5	8.417263214315644e-5	9.557918007705539e-5	9.495664673956276e-5	8.148616159180003e-5	0.00010730218132490488	0.00012130355329167926	0.00010459031837298813	7.096599593442577e-5	8.42251926760636e-5	0.0001559337252943369	8.227798302844802e-5	8.901008133772866e-5	8.786731616202509e-5	0.0001274637598882357	8.528983685680102e-5	0.00010119429231909952	0.00012972853693522503	0.00012376994724074507	8.361648507675404e-5	0.0009319838705936944	9.670386765787387e-5	0.0001184410510672386	7.944872069813704e-5	9.53178379035205e-5	8.892289902723749e-5	0.00014063585233353877	0.0001038302378532519	9.707883974638157e-5	9.615234566457278e-5	0.00013001768736444622	0.00011193743918019215	0.00013682072779544314	0.00010440032504745102	0.00014041346879241253	0.00012436213862976277	9.403966961310872e-5	9.909506195532937e-5	0.00010563891051437274	0.00014454347413184692	9.462490576609389e-5	7.111898992670354e-5	9.495103603665746e-5	0.00011682502701111402	6.594898927581171e-5	8.898921481462625e-5	0.00010309052434739698	0.00012129198049433159	0.00011576597608638065	8.564680800426286e-5	9.931861118041648e-5	0.00016074646267621954	8.464678646478437e-5	0.0007815216400837737	0.00010290140236854257	0.00011738068691278535	0.00010132366244743804	7.050813329506822e-5	8.863398502870761e-5	0.00011289316878453717	7.881929755807337e-5	7.621780380005548e-5	7.80779872951756e-5	9.132384179270383e-5	7.731342561011978e-5


==> data/lsqrs=1.5sigma=0.1.csv <==
lambda	L2error	0	1	2	3	4	5	6	7	8	9	12	13	14	15	16	17	18	19	23	24	25	26	27	28	29	34	35	36	37	38	39	45	46	47	48	49	56	57	58	59	67	68	69	78	79	89	123	124	125	126	127	128	129	134	135	136	137	138	139	145	146	147	148	149	156	157	158	159	167	168	169	178	179	189	234	235	236	237	238	239	245	246	247	248	249	256	257	258	259	267	268	269	278	279	289	345	346	347	348	349	356	357	358	359	367	368	369	378	379	389	456	457	458	459	467	468	469	478	479	489	567	568	569	578	579	589	678	679	689	789
1.0	0.6836319203233043	0.0	0.02068593240224912	0.016724608512294858	0.0535205076160359	0.016041864091161685	0.0484962926252416	0.0754244426363536	0.05001606248972729	0.0837595118520729	0.07126747277368474	0.002544014276755274	0.01785966411770267	0.002786044433823343	0.0026853245927600006	0.002106263882611226	0.0026973088303290185	0.024947724347456283	0.0027940776570765406	0.002824766582155867	0.0030477341891430275	0.014610529467522811	0.027839310554074813	0.0026316084801863648	0.0028592666129770203	0.0033126403823925702	0.0023615839390028863	0.002445234905977969	0.0024156673920341827	0.0030111071043894774	0.06164124107096808	0.0028434014791271374	0.0032274542345868858	0.003026399316161233	0.014544644974501628	0.0028274786862262334	0.022360688205151424	0.06380585161922486	0.0022154601886209147	0.0033038390198938316	0.001650818056479751	0.0023756961608933955	0.0023614676136293443	0.002733895975491538	0.0026823902086099177	0.05190496128260109	0.003116589987203448	0.0019565656627016335	0.0017486228140685893	0.0018807209591594027	0.002109195897107074	0.001895450727944434	0.0017064804200940791	0.0020406354141160954	0.0016927086115250422	0.0017979653017348085	0.0018250429920079008	0.0017828367349716349	0.011496879812349143	0.0018802214062043254	0.0020920451425877245	0.002083260377962224	0.002166580088772122	0.0016432777840240042	0.0017822758837182052	0.002244724712629218	0.0021526135286675406	0.0020547404924924568	0.0019288887736044155	0.0022403658476299816	0.0019507906907805046	0.0021579232064402702	0.0019141239932249606	0.002492450343499086	0.0023019872044127646	0.002121968466757208	0.0017465892072463626	0.0021413799684142118	0.0014302765204245729	0.002057495758195274	0.0024528815873952857	0.002526669902287902	0.0019532847974056814	0.0021938040985566144	0.0025123487967400127	0.0018588978392740142	0.01143376525328102	0.0020008153902765697	0.0016831644024840368	0.0016888564084909085	0.0024946455234594106	0.0017321941657396415	0.0019272617739829597	0.002096431287103571	0.0016983434136100958	0.0021553791658455303	0.002051437214046763	0.0015014110068282322	0.0019221351470270905	0.0019027646307284575	0.001848714804443123	0.0018276439513166287	0.001840766294343873	0.001604414264944281	0.0017677967144760617	0.0016234602096150096	0.0019091853741587392	0.0019012430167409586	0.0018121203946481485	0.0016257915536290028	0.0018391775683435413	0.0018504533276101722	0.0017449112397683326	0.0018555530167008642	0.0019512304695249911	0.001650271003303768	0.0020954791889850693	0.002464537907050821	0.0020532777787746394	0.010981258398703267	0.0016799241613011146	0.00211162113746841	0.001926913337294402	0.0022873330262364205	0.002086567840890585	0.001629552859955689	0.0017215753878502334	0.0020515229201647223	0.002240140177079948	0.0015986231054126623	0.001776518192669647
2.042727070266142	0.5895465633064524	0.0	0.020758540499126545	0.016776107684993647	0.053650645842619527	0.016085522391157354	0.048640907417424176	0.07564855577419083	0.05016799763796134	0.08396365550881853	0.07147834819943506	0.002532125201851196	0.01787721502619177	0.00277151136983127	0.0026739857969734072	0.0020932468907591127	0.0026848917144095125	0.024965190639082875	0.0027768877128635347	0.0028093082319644797	0.003032535678102295	0.01461439796611634	0.027855278994854894	0.002619084052681731	0.0028451682828267997	0.0032953521625990936	0.0023498601048413358	0.0024323831629536143	0.002402147430922763	0.002992645707807367	0.06174249517383777	0.002825978520366587	0.00321156166062724	0.0030142481602706507	0.014547223605788468	0.002813871149090638	0.022382663945172247	0.06387322421347014	0.002203084830960565	0.003291697431518169	0.0016389804088507386	0.0023623081996140493	0.002348507116817448	0.0027167059141389323	0.002667949396139178	0.051965062877068695	0.00309786729000902	0.0019428059882060484	0.0017355248585209592	0.0018702529168334117	0.0020932764757887663	0.0018818518174836926	0.001692935477492377	0.002024873989692193	0.001682467822526155	0.001785814373944705	0.0018119326229219799	0.0017715121691708568	0.01148354137236831	0.0018669811168679905	0.0020772622478759657	0.0020677542138005816	0.002152791894579358	0.0016309118046626615	0.0017685236647410943	0.0022283864609867017	0.0021365649033591805	0.002040834375422026	0.0019163004650940875	0.002224765616403406	0.0019369231968372185	0.0021422036099160192	0.0019006817351033235	0.0024761506502925285	0.0022865795599511423	0.0021067422775769536	0.001733455566103331	0.002128202412445439	0.0014198483911860506	0.00204215665559197	0.0024369784580604886	0.0025103374970479294	0.0019399551114265465	0.002179447379635091	0.00249665365432609	0.0018464199796816442	0.011413426989419655	0.0019871663397257626	0.001670787704617286	0.0016744015800500766	0.002478502697019507	0.0017187149372489014	0.0019127900367538315	0.002082099163399084	0.0016873430526887353	0.00213893276758792	0.002035673580567342	0.00149236640334193	0.0019077140448325299	0.001888235686507623	0.0018383165087747161	0.0018150996272173429	0.0018272887092386397	0.0015920005879314074	0.001756618968247021	0.0016114745365132452	0.0018976940984924081	0.0018884546375874671	0.0017994006237033375	0.0016147957529361635	0.001826254369833179	0.0018367280335143577	0.0017321381703038665	0.0018432416659066777	0.0019385540063582046	0.0016377222890661934	0.002081663760569039	0.0024484697826421707	0.0020386734223590743	0.010955077393085476	0.001669196756778349	0.0020966455116975275	0.001912348451275175	0.0022733746167761778	0.0020729520292261	0.0016176346361772577	0.001709563161300111	0.0020363595540106405	0.0022261102971157564	0.0015870236701046292	0.0017634396264729233
4.172733883598096	0.49912190862664046	0.0	0.020903943906748792	0.01687928194072847	0.053910390384280395	0.016172978708419352	0.04893010572292697	0.07609697109521951	0.05047177742848861	0.08437172456386621	0.07190031423107753	0.002508349163112824	0.017911787313303694	0.002742664159272798	0.002651395771434099	0.0020674526310728346	0.0026601846826289637	0.024999029291819835	0.002742742758841211	0.002778578082566492	0.0030022101402617193	0.014621564561835975	0.0278858283741085	0.0025941216145006648	0.0028170394370770086	0.003260902561781416	0.002326561840032908	0.00240686054895263	0.0023752339827494617	0.0029559683032635647	0.06194178907373245	0.002791412634086424	0.0031798696617747527	0.0029900168932999937	0.01455190123716685	0.002786781305425818	0.02242583825261494	0.0640047281352971	0.002178499087805925	0.0032674469626371868	0.0016155550429264144	0.002335710922352972	0.0023227392364115326	0.0026825455918260124	0.0026391058707645157	0.052082590712446225	0.00306047402985495	0.0019154187165806537	0.0017095331821484093	0.0018494419539878178	0.002061628003007924	0.0018548033029510632	0.0016660405893611663	0.001993597440992968	0.001662132827274037	0.0017616839085428642	0.0017858507469109234	0.0017489639160949758	0.011455865413134597	0.0018407021277945595	0.0020478568506204463	0.002036957723332548	0.0021254271012530065	0.0016063648010625335	0.0017411824050317735	0.0021958747438622726	0.002104674986771873	0.0020131507546059858	0.001891221676767776	0.002193707348117892	0.0019093761988501806	0.002110957868378057	0.0018739751598958678	0.002443677504542166	0.0022558866351768863	0.0020765057579280864	0.0017073703821423088	0.0021019570073091912	0.0013991429078768908	0.0020116334118929656	0.0024052885505222586	0.002477776795984376	0.0019134406488527354	0.0021509285682755337	0.002465355293270257	0.0018215834649101504	0.011371809216023794	0.001960009289382751	0.0016461965739095696	0.0016457521697768331	0.002446371196397817	0.0016919705379526318	0.0018840546109301496	0.0020535967573335743	0.0016655021494975557	0.0021062381889884814	0.0020043827191415656	0.0014743568381188554	0.0018790636666141782	0.0018594152005671724	0.0018176357971259678	0.0017901229081141888	0.0018005203609678282	0.0015673458293277835	0.0017343802445928455	0.0015876992973862312	0.0018748353046624075	0.0018629854164929475	0.0017741168902989338	0.00159298146683169	0.0018005334910699499	0.0018094353192144778	0.0017067974613153042	0.0018187528748920558	0.0019132836890970847	0.0016128184621795737	0.0020541498051868043	0.0024164760849974256	0.0020096211882610106	0.010901870686536398	0.0016478072034430415	0.002066863775379776	0.0018834414784519027	0.0022455313732703958	0.0020457911773519573	0.0015939939984673124	0.0016856977912062226	0.0020062434973986856	0.0021981861506279138	0.00156399149057942	0.001737465843824956
8.5237564610426	0.4157851758465509	0.0	0.0211895618341762	0.01708212815530579	0.05441724852970268	0.016344870913135023	0.04949646088911326	0.07697634205652314	0.05106653288178324	0.08517042703086383	0.07272794150373417	0.0024617829887362127	0.017977430402723975	0.0026869927368953633	0.0026074711146011524	0.0020178392641983576	0.0026122723189366957	0.025061044891583072	0.0026767539516842193	0.0027191039439916753	0.0029430816193511005	0.014633356778790397	0.027940273541020633	0.0025455601165630484	0.002762206474364361	0.0031939115942672012	0.002281497089071429	0.0023575544463678533	0.0023230032136277753	0.0028850699953881687	0.062319648274247526	0.002724773829365734	0.0031181473474183805	0.0029428193127902483	0.014559171665493892	0.00273419925693715	0.02250733894500882	0.06424966464285281	0.002130977979729781	0.0032200623932424786	0.0015706244229057834	0.002284287785046696	0.0022728444333802687	0.002616477137372763	0.002582763775692652	0.05230236928115913	0.002987442047037425	0.0018622862727929459	0.0016594011417606009	0.0018091482328465589	0.0020003692417704545	0.0018023965934907855	0.0016141067382823898	0.0019332706791217067	0.001622858173148181	0.0017150734398788513	0.0017353036266835615	0.0017051842683959866	0.01139776078506294	0.001790000442973384	0.001990874713490816	0.0019774596333369653	0.0020726307083277153	0.0015589858110330189	0.001688254332373108	0.002132832791120883	0.0020430051684714344	0.0019594233113415563	0.0018424772761239442	0.002133425227797607	0.0018561390088089264	0.002050497315848817	0.00182234818012134	0.0023805555981051482	0.002196238811894893	0.002018105379152365	0.0016569780074326176	0.0020509610825234447	0.0013591591328198577	0.0019524473683844113	0.002343665851649065	0.0024144046721289174	0.0018620609487655772	0.002095801189524331	0.002404404863991366	0.0017733884255403281	0.011286620874316127	0.0019073604671200654	0.001598651231145593	0.0015906285850418298	0.0023840225289831615	0.0016404026149613418	0.0018285651400877692	0.0019983808285028524	0.001623327338214441	0.002042962098843803	0.0019439930381111446	0.0014393796381734388	0.0018236804515570366	0.0018038708851421555	0.001777569678805939	0.0017416347915545495	0.0017488002139777509	0.0015197170607610434	0.001691261432130719	0.001541878181751321	0.0018305290075394706	0.0018135086016289588	0.0017251843369999668	0.0015509202797914484	0.001750633196328739	0.0017565792713063514	0.0016579497325556343	0.0017712945468225238	0.001864105055602726	0.0015647744144658925	0.002000708859300885	0.002354361649230803	0.00195331588309651	0.010794385824768469	0.0016061646721247248	0.0020091788380355797	0.001827673982546241	0.00219128110017416	0.001992869736818334	0.0015484334872442912	0.0016395593549253904	0.0019480581361636681	0.002144004344830626	0.0015195140036414817	0.0016872873523767651
17.41170806332765	0.3405124479806862	0.0	0.02173106040872872	0.017467255245503095	0.05536619021144185	0.016671015551046837	0.050563610557487336	0.078638314263524	0.05218663747690308	0.08667440464386433	0.07429226293950363	0.002374095808331512	0.018093269137940425	0.0025850501921512383	0.002525799340354366	0.0019275784079467355	0.0025236970806623207	0.025162149548071347	0.002555584904398657	0.002609609841710927	0.0028326680458138445	0.014647264810962027	0.0280230605678201	0.002455293944913952	0.0026598890777654975	0.003069461535535408	0.0021986224302058995	0.0022670819830794553	0.0022263640416164583	0.00275488838555246	0.06298527503938257	0.002602986928213064	0.0030031236859341596	0.0028548332084791374	0.014565824440501474	0.0026368586886555707	0.022649287678421108	0.06466458060872284	0.0020437087514212754	0.0031311585285911203	0.0014893795978802	0.0021897459020525866	0.0021808519027397095	0.0024950571496247308	0.0024772375436108054	0.052677912993294655	0.002850727329202662	0.0017640797195347013	0.0015677183747545783	0.0017348550254181032	0.0018876188939449697	0.0017057446760959237	0.0015189316988546851	0.0018229235583342306	0.001550808351585501	0.0016295871707293166	0.0016420648570150053	0.0016241021430214045	0.011274077210910479	0.0016972290390538727	0.0018857314477679825	0.0018683068282953814	0.001975990967630969	0.0014722015428805103	0.001590811889596123	0.002016421603774152	0.0019296665112373502	0.001860009107804149	0.001752028347521093	0.0020219012719406983	0.0017584225772202665	0.0019392474344626593	0.0017275623545690896	0.002263398846789477	0.002085583390437695	0.0019110306470388227	0.0015645741411786528	0.0019563251625036165	0.0012858468249246045	0.0018431520654160543	0.002229228802840346	0.002296525088337482	0.0017672638266420023	0.0019945085792021436	0.0022908959392226287	0.001684206300350684	0.011112740031157666	0.0018101591847415894	0.0015113052023402657	0.0014903082044742228	0.0022686557869932493	0.0015461646895066593	0.0017268649491662643	0.0018965281550663367	0.0015459893153262905	0.0019265289012995524	0.0018334301340002458	0.001374520328417648	0.0017219776946695554	0.0017024554082631827	0.0017036469228573512	0.0016518948443148718	0.0016538820316193826	0.0014323660419107822	0.0016115846343650942	0.0014582050030011622	0.0017487089389420334	0.0017217698905282912	0.001635076053593874	0.0014739828700208557	0.0016583496903888034	0.0016591581895578807	0.001568737960407661	0.0016836983647638968	0.001772643040515241	0.0014768443338117265	0.0019016889822996831	0.002239371934097855	0.001849407803234547	0.01058017336121233	0.0015286577208178036	0.001902841197541055	0.0017256694655982709	0.0020901620638244904	0.0018942466391003456	0.0014652309251002283	0.001554796851012305	0.0018412973073989654	0.002043751964439334	0.0014379896684862594	0.0015952247414143651
35.567367400530664	0.27405375493560424	0.0	0.02269856674577513	0.018156342452734474	0.05702407355309011	0.01725377940393153	0.05244783389159423	0.0815907193205888	0.05416168104426314	0.0893288716496884	0.07706937031901455	0.002220020598828373	0.018269946515912874	0.002414514189338616	0.00238496997492466	0.0017784670212870276	0.002372809319863036	0.025287713991533546	0.0023519193425769495	0.002424692846173004	0.0026414264516268385	0.014643893894275208	0.028103451518619402	0.002300340938701406	0.002483083573426316	0.0028559649496091607	0.002058998354047801	0.0021151573004996884	0.0020618649280180522	0.002536392456146452	0.06400187997651002	0.002399983612732057	0.002804505954370665	0.002702742944104911	0.014553714967999898	0.002470888404206403	0.02285877816301161	0.06524042225251442	0.0018969936283464413	0.002975517927444022	0.0013569811860509621	0.00203022566255407	0.002024866661869391	0.0022910221736319805	0.002293741831237343	0.05321018688910041	0.0026134298304466273	0.0015974448945643663	0.001414858947259347	0.0016088078710781303	0.0016976727298928262	0.0015422507561704266	0.0013597170345838686	0.0016387913834908598	0.0014297697675972327	0.0014862779009191325	0.0014844314342922604	0.0014858282331411544	0.011010017844090255	0.0015424190304796238	0.0017075716564297339	0.0016853041676907659	0.0018144253686459653	0.0013269926992853086	0.0014265676730766841	0.0018192092131123882	0.001739064103763655	0.0016907909296054093	0.001597305385312073	0.001832311741130399	0.0015944667739587971	0.0017517079037886094	0.0015686063820751393	0.0020628221483986807	0.001896321318986218	0.0017317330766089593	0.001409941536913218	0.001794056451309983	0.0011629148690065747	0.0016579849363100847	0.0020332433226169433	0.0020940391284105164	0.0016067450618368752	0.0018239167629139036	0.0020954882832576347	0.0015322529117433056	0.010763046854521657	0.0016454565152239473	0.001364524453799585	0.0013246374075232788	0.0020720635013700486	0.0013893428287539242	0.001556679642756513	0.0017239330489502603	0.0014161849125422603	0.0017304584483560845	0.0016487772273418683	0.001263428859712819	0.0015512064002292233	0.0015339168680795715	0.0015782667868623013	0.0014992563625857748	0.001494531639448444	0.001286059108336578	0.0014761005660922967	0.0013190495847114163	0.0016097183180798134	0.0015649359286124915	0.0014827741862145378	0.0013453096567126361	0.0015013688262719791	0.0014944354668001976	0.0014204424208948826	0.001535144128069212	0.0016156055670878168	0.0013298690283285826	0.0017328031580905732	0.002043572544666968	0.0016733791352652985	0.01016605055318833	0.0013954002739666144	0.0017230487395808584	0.0015556844991243953	0.0019158554096642114	0.0017244304094353726	0.0013268064081620493	0.0014122637910291382	0.001662189581291014	0.0018728927105153275	0.001301516225887246	0.0014407617698954161
72.65442420716546	0.21983959063081554	0.0	0.02428738293847503	0.019286148696938975	0.05964856775192267	0.018206990246541863	0.05547574366030454	0.08638608087056249	0.05732148506421454	0.0935963313018274	0.08156526920341212	0.001977589201822674	0.018466458269894175	0.0021656309313489194	0.002167607561362761	0.0015660341363383408	0.0021453708518424475	0.025336471886196067	0.002052845728943949	0.002150972476156845	0.0023467847768456934	0.014557664377787338	0.02804619059806657	0.002065393559667454	0.0022125819004035247	0.0025324965435648936	0.00185358777577122	0.0018920649705289375	0.0018158762848975176	0.0022177954201496783	0.0651625554878502	0.002105668005380954	0.0024995300502022276	0.0024683016612489926	0.01446439414612355	0.0022216257731909623	0.02306693167923345	0.06571073357650514	0.0016813632216435602	0.002730055382858182	0.001174129318847255	0.0017935887367110915	0.0017917324856710861	0.001992859285073362	0.002010216408062321	0.05368222769150387	0.0022488777806997616	0.0013505867669935708	0.0011939727439901863	0.00141995636475944	0.0014193956269030643	0.0013007840945493594	0.0011286853632149045	0.0013719744175285495	0.0012515598149413058	0.001277124669810836	0.001252254975229154	0.001278588127381228	0.010465955582766952	0.0013182812007370584	0.0014430955933344078	0.0014184664041354785	0.0015790043407420266	0.0011155480001180434	0.001185744064535207	0.001527679746714379	0.0014598698394210072	0.0014381851711931066	0.0013645078936163014	0.0015503603586258542	0.0013550595062457595	0.0014757737304225216	0.0013373932302810727	0.001760224429892437	0.0016112421441620342	0.0014707978235986492	0.001185726131507325	0.0015475917513831548	0.0009830997217942338	0.0013844515519893317	0.0017379512014186866	0.001787255411045764	0.0013691595024814703	0.001572136241639348	0.0017984796973232525	0.0013045263594174353	0.010091329959397623	0.0014015976978796647	0.0011498773087750668	0.0010895184438682115	0.001777063498657423	0.00116377689833071	0.0013093809350519443	0.0014673252657438703	0.0012254945395707452	0.0014432308800877275	0.0013814743507580378	0.0010948504184979861	0.0013016722507273371	0.001291832327376922	0.001391244396165375	0.001272306866540421	0.0012612729628828341	0.0010733836335358013	0.0012733811684035132	0.001118629025363271	0.0014019630582011425	0.0013288506092255276	0.001257125159426933	0.0011569773659304114	0.0012671006020417823	0.0012510919640957704	0.0012073189992515118	0.001314159628604561	0.0013780588325445198	0.0011160076729046246	0.001480001532501883	0.0017513609156921378	0.0014124914630318296	0.0094144366561785	0.0011935372392053764	0.0014574883180906667	0.0013106913492873255	0.00165040748317938	0.0014668387149661005	0.0011272383160682972	0.0012031426593683366	0.0014004216038729794	0.0016162583645681372	0.0011028624478452138	0.001214868943864064
148.4131591025766	0.1893314051171483	0.0	0.026664260025726146	0.020954435873001716	0.06336902404037083	0.019612111300049598	0.05984294396701422	0.09339333291466365	0.06181455064027472	0.09974870140571995	0.088081036214793	0.0016505350964170558	0.01852195355683634	0.0018594961577986173	0.0018750524000631283	0.0013161292761104833	0.0018503588041691341	0.025047997753223313	0.0016837676330401033	0.0018091170536887208	0.0019590845577006476	0.014241717656751278	0.02753785524981259	0.0017633679461311602	0.0018630387412035426	0.0021182691322989044	0.0016012964004024708	0.0016152136818303822	0.0015057066083119116	0.0018337362898893281	0.06567493874453495	0.0017480455248593564	0.002099090800272973	0.0021561365839500306	0.014166866600062866	0.00190444357043043	0.023035887786882467	0.06530683346547819	0.001414361194011346	0.002392126499459713	0.0009733958714962353	0.001495654222749847	0.001495434717924309	0.001630402306063237	0.0016378649378961515	0.053447248334987506	0.0017776613840886067	0.0010466616620460074	0.0009296508616109932	0.0011782346578196208	0.0010824446309960444	0.0010041656244544831	0.0008517196591942771	0.0010508211305539962	0.0010288805358532325	0.0010224539114410882	0.0009687540637123368	0.0010175929869910454	0.009454874641196495	0.0010484869784612857	0.0011141552425639216	0.0010950893243750943	0.0012908691385070357	0.0008591482776607428	0.0008940533000925208	0.0011696368491765324	0.0011196774154011086	0.0011230629336865478	0.0010708349374418775	0.0012007655474856507	0.0010637491270921366	0.0011373536294050307	0.0010595251525786272	0.0013758939321540562	0.0012496742086114162	0.001154777347283279	0.000917412025235465	0.0012293867477189133	0.0007630494704081776	0.0010502006924385117	0.0013648870546062797	0.0013955043102044456	0.0010760356844626488	0.0012584216405603784	0.0014183882448435923	0.0010175912266135148	0.00892584971610971	0.0011007381174130827	0.0008894790275008149	0.0008170783415036732	0.0014034032237625438	0.0008966023359053256	0.0010112759307410295	0.0011466942160279442	0.000988786209083085	0.0010949131850114173	0.001062059330810858	0.000877092956424224	0.0009986143567320427	0.0010049687386593758	0.0011549635387379093	0.0009919845340818298	0.0009762039502087966	0.0008180258840041814	0.0010173851082023008	0.0008794693456824567	0.0011393159533042002	0.0010303861576787296	0.0009766611583776697	0.0009237509314062322	0.0009745853848921022	0.0009522253321462786	0.0009537768029858866	0.0010379969081170195	0.00107647589178728	0.000856733204782497	0.001163050168956386	0.0013870545691133619	0.0010896712748271378	0.008195190440792623	0.0009372977876742046	0.0011307258532567116	0.0010195363904312658	0.001309288987788451	0.0011393007200038554	0.0008887585360149113	0.0009465379511366661	0.0010810857843392345	0.0012898105394532507	0.0008618625820294331	0.0009389649147226127
303.16757768254917	0.2032246832677739	0.0	0.029966859352317163	0.023183617589816193	0.06819188118958541	0.021504258443709234	0.06558717841569021	0.1026439005647247	0.06751729066721732	0.10776712515331095	0.0965907887430874	0.0012824520961013902	0.018131894337809748	0.0015436275879427504	0.0015344791079303028	0.0010748169226893563	0.0015189471591323638	0.024021568955360444	0.0013040303448027524	0.001452132420467556	0.0015341183892342853	0.013470837431368562	0.026127122027468665	0.0014389960299454963	0.0014939711612046564	0.0016819803276293954	0.0013478730185992034	0.0013241999606019574	0.0011805608809140487	0.0014611002389729657	0.06413578632698597	0.001385290516605485	0.001661413079935346	0.0018009527349618069	0.013454803647735403	0.0015655229187525794	0.022342053952893935	0.06277679405640972	0.0011377677541626653	0.001993839929062985	0.0008049409128957896	0.0011818302891983727	0.0011805885428916706	0.0012674957289184254	0.0012334253647002889	0.05145840059810455	0.001284434390269832	0.0007431557497971055	0.0006722446559230092	0.0009172620544171083	0.0007546215923808978	0.0007098806553034926	0.0005844934664723554	0.0007367294121398903	0.000793183702428434	0.0007666605903862059	0.0006893545338179183	0.000747799528114246	0.007881835924782848	0.0007811413673123863	0.0007804983966310984	0.0007757486299190474	0.0009959336357710537	0.0006060584415933999	0.0006114083973651126	0.0008139635810915175	0.0007825360651947636	0.0008043553522591709	0.0007698095474454904	0.000848661460132787	0.0007726136922602731	0.0008002651745837792	0.0007886025955691892	0.000977412040895087	0.0008748801837569888	0.0008402983534760118	0.0006580333058417103	0.0008909259038538166	0.000542250034364403	0.000723688812439248	0.0009820057339405372	0.0009859170133830234	0.000782156954986353	0.0009330467427928657	0.0010221201976837767	0.000722503348836896	0.007221597402058455	0.0007987222407663155	0.0006340805414576956	0.000565123005308706	0.0010138571957988187	0.0006414115379308376	0.0007190633798207218	0.000818740929598927	0.0007429235032000631	0.0007556093096596944	0.0007553062828818064	0.0006449543009524709	0.0007001535075934862	0.0007292945551558571	0.0009051634937136008	0.0007126381359277149	0.000691333161689025	0.00057192557418268	0.0007508617527001611	0.0006470605014706133	0.0008630912020826272	0.0007238879252468448	0.0006924800880324238	0.0006821890584159784	0.0006781036688929525	0.0006574544486951333	0.0007058369482407035	0.0007545189489273174	0.0007661234782805104	0.0006012533637212147	0.0008388200152963562	0.001018624545505954	0.0007654923658165917	0.006520896805701109	0.0006737889331273449	0.0008049646469134918	0.0007394583664415577	0.0009494440299398387	0.0008015185183892477	0.0006568026179535127	0.0006870999228329091	0.0007616510995294883	0.0009450075492357879	0.0006215544910164514	0.0006631105584342993
619.2886177591568	0.2690260383717153	0.0	0.0343266974976052	0.02590403468193017	0.07409171174897503	0.023892798535680732	0.07263031894508688	0.11376055074979763	0.07409685225757329	0.11733460188120358	0.10680864418101449	0.000935298038301839	0.01696192368369911	0.0012666994613989113	0.0011914978578155375	0.0008736343655675076	0.0011870202870518695	0.021908495245000707	0.0009696662876704905	0.0011320471129616157	0.0011467584000868596	0.012042995867703772	0.023464178725698646	0.001140167415910026	0.0011760946793771894	0.0013040992968881232	0.001132800419375033	0.0010545093195899371	0.0008919231160135422	0.001164785005346616	0.059197737257413466	0.001069059660384524	0.001269084383087092	0.0014539009360498485	0.0121331350236969	0.0012509840897975033	0.020579825160500425	0.05699616303094682	0.0008933844848487154	0.0015917769066207523	0.0006924597579337121	0.0009034094926585611	0.000901026115856305	0.0009560943167303991	0.0008702093699891582	0.046807914919019485	0.0008718708159955568	0.0004938016466951234	0.00046429895379658954	0.0006784837780698885	0.0004956725075412606	0.0004743024633469917	0.0003759397560435005	0.00048568427997243446	0.0005780649030589697	0.0005485799899210925	0.00046606121490864284	0.0005176617297771541	0.005944882609789681	0.0005564809116475128	0.0005063093178788307	0.0005156194368816494	0.0007364479008300304	0.00040184552981899175	0.0003918623765623648	0.0005272974580513281	0.0005088970580676941	0.0005421980136778401	0.0005192669213642954	0.0005591318609147656	0.0005288129014224577	0.0005274634130008723	0.0005673812750261417	0.0006429947007077638	0.0005610112757151276	0.0005768468105192739	0.000452259967676726	0.0005988614924013025	0.00036073344256340743	0.0004686116188280424	0.0006641301849330084	0.0006381556632885438	0.0005405951425033298	0.0006509533324280174	0.0006879507731807948	0.0004766018043580218	0.005242506425336568	0.000549003437999096	0.0004302115331064109	0.00037491730584192156	0.0006809917946211741	0.00044085577498087963	0.0004840718306141315	0.0005462449990887563	0.0005273278955463341	0.000490580084855505	0.000516718351132299	0.000444656338717946	0.0004618971955123159	0.0005092096545065806	0.0006806819733193486	0.0004866859552594124	0.00045720188986495843	0.00038079060158883695	0.0005218963307456683	0.00046017475680042136	0.0006182873598332231	0.00046999920362471905	0.00045974497060676856	0.0004728349047273256	0.0004347308297015652	0.00042530957920193947	0.0004989925548457827	0.0005152794336993016	0.0005097345786249614	0.0003964800455452864	0.0005671877568989526	0.0007160109813174983	0.0005015835748324168	0.004661038418548113	0.00045443798350143245	0.0005409808580782983	0.0005161763701633208	0.0006383303155739252	0.0005207484870629924	0.0004697258272445365	0.00046705759368731675	0.0004975878528703955	0.0006422089125050645	0.0004214507521148133	0.00043646152272848525
1265.0376238043311	0.3721925718975599	0.0	0.039695691824874244	0.028856162896901526	0.08083348001556433	0.026693172914977997	0.08048971520586157	0.12564665118422189	0.08094846663854063	0.12755703115032035	0.11801620598311577	0.0006542670774211373	0.014924242071133293	0.001054113332583501	0.000893516675990698	0.0007169681237607229	0.0008908780930652412	0.0187487045189142	0.0007109789395858398	0.0008745340273860411	0.0008485654766628155	0.01001278305828417	0.019675252453420396	0.0008913800421239435	0.0009429795006158391	0.0010262289448734125	0.0009592944892849223	0.0008259876228361685	0.0006674660973581976	0.000955398341545203	0.05080981774949959	0.0008230259220187567	0.0009823051747943627	0.0011605756478157967	0.010229524214919882	0.0009841528692728805	0.017754928982842904	0.04811045086855437	0.000707444504539915	0.0012342217912280989	0.0006166261372821382	0.0006909908176050543	0.0006915615363438488	0.0007154068085642103	0.0005949839584124297	0.039639291634161064	0.0005914619405123916	0.00031962745336824736	0.00031996176823798333	0.0004910879351506074	0.0003224501965912903	0.0003179791687966095	0.0002400411331320072	0.000316527931002615	0.0004071005815079213	0.00038462338403391405	0.0003174455675937584	0.0003523913823922655	0.004102977305493627	0.00038981123351583785	0.00032223524008954843	0.00033581238651054054	0.0005348330711895328	0.00026355814434595744	0.000250169504443341	0.0003353837883930702	0.0003229484610465821	0.00035986574111342	0.0003443964093633547	0.00035925935690423757	0.00035236355695226384	0.0003442190024745546	0.0004063782632443076	0.00041286333134059165	0.0003467251560864894	0.0003845464060427496	0.0003131712695143122	0.00039175571295528105	0.00023761202320940345	0.00030319422418812917	0.0004456236209492755	0.0003963545869939548	0.000372098953181625	0.00044485591762715083	0.0004552934092132702	0.00030808393470904444	0.003469223116688183	0.0003725279647646078	0.0002931576483442954	0.00025081865413002986	0.0004445539534338219	0.00030422049230196163	0.00032590043982558384	0.00035981493793249596	0.0003657374972812515	0.0003191158140726999	0.0003592674811437453	0.00030357063477287946	0.00030460237874647267	0.00035597909588318635	0.0005038514725689389	0.00033385175185135046	0.00029532526529046465	0.0002564082497797069	0.00035620125773034374	0.000330581670702342	0.0004306860259903272	0.0002963803942843754	0.00030383209824147954	0.00032088787341145704	0.000269058579957298	0.00027448802036073494	0.0003446472169857763	0.00034730045046176634	0.0003356467571024796	0.0002591681968549671	0.0003755735248425203	0.0005065901476334979	0.0003222778581784517	0.0030323167377657202	0.0003021925867623407	0.0003617599208414783	0.0003602589607062087	0.00041457239743753556	0.000329375252743814	0.0003378096909335421	0.0003059845241987142	0.0003141436865678534	0.0004187776029176848	0.0002787474328207105	0.0002803005122646142
2584.1265990502616	0.4946594673106775	0.0	0.04551468317569965	0.03151579956963635	0.08760826123687158	0.02960918286393535	0.08790194195673928	0.13622644749768434	0.08706973536931331	0.13674203605174043	0.12871093644636772	0.00045706450476979874	0.012444424224068308	0.0008985164443459406	0.000672330513473038	0.0006018319807720008	0.0006669514113511365	0.015213420227245792	0.0005376296015648265	0.0006843041222887609	0.000653910419714783	0.00784719035526726	0.015561161603454233	0.0007012021273771556	0.0007879887325379197	0.000841268164807447	0.0008117937006443485	0.0006512247367425301	0.000511452183327178	0.0008110114572361813	0.04098920648449686	0.0006486959025562368	0.0008116727237135735	0.000945545195510868	0.008143576467054579	0.0007768340637681536	0.014519956377323428	0.03820029658680278	0.0005914899570693603	0.0009485006602642753	0.0005508725899442817	0.0005523626644166129	0.0005584211595963872	0.0005512226851680636	0.0004154746027799955	0.03163172286766915	0.00043097682105828003	0.0002141732706692345	0.0002324893955163199	0.00036433394167490694	0.00021996548092166848	0.00022805976794542878	0.00016226884768022186	0.0002163368832845679	0.00028856612630273864	0.00027515415482393406	0.0002317784033967135	0.00025041205940723286	0.0027321280201538563	0.00027893703284141783	0.00021926161568012727	0.000227233151780807	0.00039633638925939437	0.0001822846218427279	0.00017006358002679718	0.00022428570280935695	0.00021498501010705918	0.0002471171219111782	0.00023726619004568066	0.00023900428915427853	0.00024004386259005904	0.00023883072182557565	0.0002993773421203251	0.0002797548596726533	0.00022282868222591327	0.0002606222669955445	0.00023070385485095707	0.00026596217149147446	0.00016768305565738472	0.00020891699042597953	0.0003165343164572947	0.0002550963590353292	0.0002686250188326101	0.0003161578460224537	0.00031656787887576564	0.00020970435795251283	0.002227082712626171	0.0002626042959737891	0.00021162633069292904	0.0001770621799967998	0.00030094223307695927	0.00021961142033007634	0.00023485260119162905	0.00025026575854083334	0.0002608573924192948	0.00022115935342944875	0.0002650540572952988	0.00021849336334403875	0.00021564418937203677	0.0002601277232577449	0.00037890610590141663	0.000244746875417578	0.00019878816093909138	0.00018449296503262566	0.00025241385760489443	0.00025005823643295145	0.000304823521354615	0.0001943151526719106	0.0002162632446813993	0.00022762193989222154	0.00017229960770886576	0.00018900493157634422	0.00024045223872418123	0.0002473566298386303	0.00023381485120440952	0.00017899281598490532	0.00025739818107141176	0.0003776395284401628	0.00021526336006458846	0.0018994591697144678	0.00021113005280659348	0.00025655972161807336	0.0002598195417314956	0.0002778969916460179	0.0002189881730508626	0.00025196449921537285	0.00020286324516154022	0.00020507133695067418	0.00027846116308055153	0.00019041204692978904	0.0001869591115683313
5278.6653568747515	0.6211528419171815	0.0	0.050794531297025436	0.03341293968462677	0.09333570056488523	0.0322471846276147	0.09343351936951216	0.14344127321416972	0.09157848715402891	0.14331253280673795	0.13717326964408466	0.0003380220636325759	0.01024569499305418	0.0007834623744641739	0.0005350626343273383	0.000530088286799284	0.0005316576524147002	0.012229102931409046	0.0004435470243595036	0.000557423086885943	0.0005510817351965802	0.006109272184045156	0.012124328432594133	0.0005765926422753579	0.0006951776278456389	0.0007238128778098804	0.0006905069455063188	0.0005363994483753012	0.00041661852004966127	0.0007186788755659672	0.032543774377099544	0.0005389501309095696	0.0007337938575482528	0.0008110379869816341	0.006397090028953617	0.0006383091437120796	0.011770272294582156	0.029928893910229303	0.000544081083812118	0.0007489183025104617	0.0004958325495113285	0.00048327252887399346	0.000491777494138107	0.0004607848467685898	0.00031587660266539343	0.024930141016566154	0.0003538487678774119	0.00015892919602585642	0.00018766443821816218	0.0002918882060313826	0.00016555657445960285	0.0001825345018634969	0.00012168080124392799	0.00016309712480961684	0.0002164353163176993	0.00021166012922392403	0.0001878118225498389	0.0001959072842309863	0.0018932757114200707	0.0002134118074691342	0.00017074670429271046	0.00016865785730419084	0.000313741840045965	0.00014035045840682438	0.00012895173521434766	0.0001659306990500327	0.00016117086502000924	0.00018371065787622397	0.00017846162450603414	0.00017407107213875597	0.00017661658146760306	0.00018604877714831873	0.00023695640914417996	0.00021411038746664055	0.00015908836307845643	0.0001906148599390939	0.00018861094397092728	0.00019802355284794494	0.00013430573468726747	0.00016016989971389507	0.0002497875794912474	0.00018340569456765953	0.00021181161197643956	0.0002467014375971558	0.0002438857904065223	0.00015933535560738385	0.0015109531882274395	0.00020266502357981642	0.00016725860809363856	0.00013667372896526432	0.0002244249007473292	0.00017190928849175944	0.00018981788671448816	0.0001927196907764454	0.00020151073911288468	0.00016941007743511482	0.00021266082571728853	0.00017278771319671464	0.00017195524984654146	0.00020741239963659977	0.0003009176603882062	0.00020008774491728836	0.00014881810905247286	0.00014655933379230292	0.0001956134243770191	0.00020589192636198965	0.00023104380337819663	0.00014124114617646098	0.00017511632144546723	0.00017871190913023327	0.00012277204154152537	0.00014576122507729044	0.0001785315329808361	0.00019607568939274806	0.00018108868183920975	0.00013776262782820212	0.00019206997351949061	0.0003059987254671209	0.00015721862098607673	0.0012434113388190503	0.00016437755686220378	0.0002033063752402151	0.00019997358498025864	0.00020565716770796146	0.00016403821568656697	0.00020058240856648418	0.0001453521036543322	0.0001486561535892875	0.00020283549329507152	0.00014360800462201733	0.0001370187499177076
10782.87261936415	0.7388510423295724	0.0	0.05477691446549246	0.034540206132589076	0.09749950435950203	0.03436413602183596	0.09666386515629322	0.14690671496026902	0.0944295970733665	0.14703964186712468	0.14269743273161076	0.0002766755071502258	0.008739940780591898	0.0007031803652432277	0.00046668280057758746	0.0004991894145406866	0.0004704101017751949	0.010237827107653367	0.00040917063250322014	0.0004829881121714262	0.0005142826810144096	0.005000482958124686	0.00980602556502943	0.0005140862833658954	0.0006510643803674197	0.0006541582320163149	0.0006048759456531479	0.00047445999097229244	0.0003698018876831904	0.0006738586421347307	0.026828169291669722	0.00048207833564442045	0.0007187574056094618	0.0007428977285701533	0.005220854777734935	0.0005632124021796633	0.00993447445744789	0.024439038770077207	0.0005506270689092907	0.000630258344319152	0.00046407926152042717	0.00046870349621316	0.00047535653915014675	0.00042618313985230905	0.0002723232075283387	0.020472678427132452	0.00032724256581958503	0.00013488928522636872	0.0001707969004460193	0.0002587765496070803	0.00014032535818339013	0.00016379279963726133	0.00010278086055872994	0.0001382508401199868	0.00017753627305076215	0.00018076414850944945	0.00016846749030240054	0.0001714647134334945	0.0014413723163552352	0.00017946545510813826	0.0001529761799695905	0.00014049379267947308	0.00027193156644140994	0.00012217249727369022	0.00011021146181953076	0.0001374320928326306	0.00013907548885950052	0.0001517248711394624	0.000150217911342175	0.00014258495803815292	0.00014463672526776795	0.00016385724333931804	0.0002067725192476691	0.0001875083161941513	0.00012933371949209576	0.00015644854169974328	0.0001722130160759929	0.00016532987050676615	0.00012205322717337202	0.00013829172436894636	0.00022077056277192548	0.00015166486989530195	0.00018448440968861084	0.00021521527054769944	0.00021082077513546646	0.00013739324533069638	0.0011473904823823683	0.0001757734394425894	0.0001456522347030198	0.00011705618247754674	0.0001887905540917971	0.00014840419515590192	0.00017215082256062745	0.00016624463506441093	0.00017259086254917103	0.00014460940557422608	0.00018674345587990293	0.00015164642170446653	0.00015465629758572812	0.00018377771761513047	0.00025957040168840366	0.00018268465270393126	0.00012731867694622316	0.00012947204693306865	0.00016928777087433673	0.00018638910505490113	0.00019335799036194557	0.00011699472973022563	0.00016100490364272086	0.0001576744662097623	0.00010094601761455563	0.00012735491333033832	0.0001471680535745395	0.00017403555212159655	0.00015764421266979082	0.00012022098974387134	0.0001598728550095691	0.0002718938367988773	0.00012912424139203146	0.0009040220433097744	0.00014538280529836835	0.000181813051850375	0.00016821980874438128	0.00017269364912132285	0.00014150561747209935	0.00017381588595773807	0.00011784025066293148	0.0001235282344509786	0.0001683662168812035	0.00012370872282183308	0.00011319436654157761
22026.465794806718	0.8362539002476992	0.0	0.05734396451277301	0.03517274209973167	0.10023038630082902	0.035896950811503285	0.09819460043891093	0.14785762548334355	0.096118616593889	0.1487760967494671	0.14576748358605118	0.00025021144546919205	0.007874107885806432	0.0006540003703463403	0.00044189708100053003	0.0004958889383148466	0.00045347109687908065	0.0091040834965553	0.00040899083880832095	0.0004451012380934187	0.0005138979365169442	0.004390404668594631	0.008446167186399308	0.0004943308412329529	0.0006389992896242295	0.0006176486791903017	0.0005539100531650492	0.0004482501316735498	0.00035405074698530023	0.0006629165797835746	0.02351191884337532	0.0004607834517554688	0.000737515898021709	0.0007179417478294604	0.0045335162767580215	0.000531113080980415	0.008891875640333427	0.02129299755226189	0.0005860542063850901	0.0005695630828479533	0.0004550936846716402	0.000484671924064752	0.00048763180014307683	0.0004227005793633398	0.00026090198152364417	0.017917144958180118	0.00032645812974883257	0.000127427332592051	0.00016898322619774382	0.00024827334038637927	0.00013084348399283738	0.00015918690904357497	9.56149701320809e-5	0.00012869664449637172	0.00015873147376089787	0.00016895374541918035	0.0001621973167838188	0.0001632612926664553	0.0012135507083036378	0.00016417111108226558	0.00015011728039369146	0.00012889679453600826	0.0002544486916689794	0.00011647471188677079	0.00010331695384940289	0.00012461044038044388	0.0001328414320698945	0.00013770344087520793	0.00013904079631451286	0.00012939215549775786	0.00013028354068763526	0.00015718219066016825	0.00019559626967902233	0.00018015182374553392	0.00011699438324379371	0.00014244540357807943	0.0001695366266623252	0.00015170680974758253	0.00012017667667610992	0.00013101178219085744	0.00021162099403711215	0.0001401726103941307	0.00017357380293006594	0.00020451082703075638	0.0001985112900589461	0.00013029321184975122	0.0009753004182163988	0.0001673758738105266	0.00013685208431624886	0.00010923825957610891	0.00017488885623961504	0.000138879735907461	0.0001685170586460556	0.00015654026456528902	0.00016089255745738761	0.00013448976746089497	0.00017613129577126512	0.00014423554927423755	0.00015078925804522757	0.0001766111770051395	0.0002415258711175496	0.00017951334830432233	0.00012077532959516082	0.00012420402967440754	0.00015982329353519777	0.00018101499301890795	0.00017660839906901506	0.00010773705905499096	0.0001602490736776479	0.00015149384619129872	9.343718934713521e-5	0.00012196546405483666	0.00013405752859469672	0.00016720730286949427	0.0001495738817417739	0.00011534131366704621	0.00014621691460567801	0.0002592086605855941	0.00011771830057641806	0.0007372047863717509	0.0001410152507465524	0.0001768592916672242	0.00015376541433564169	0.0001602783325282819	0.00013553175797741495	0.00016239627670549018	0.00010695209971639735	0.00011455842240776284	0.00015592417699595331	0.00011834218603916404	0.00010357763425128688

